CPMA: An Efficient Batch-Parallel Compressed Set Without Pointers

This paper introduces the batch-parallel Compressed Packed Memory Array (CPMA), a compressed, dynamic, ordered set data structure based on the Packed Memory Array (PMA). Traditionally, batch-parallel sets are built on pointer-based data structures such as trees because pointer-based structures enable fast parallel unions via pointer manipulation. When compared with cache-optimized trees, PMAs were slower to update but faster to scan. The batch-parallel CPMA overcomes this tradeoff between updates and scans by optimizing for cache-friendliness. On average, the CPMA achieves 3x faster batch-insert throughput and 4x faster range-query throughput compared with compressed PaC-trees, a state-of-the-art batch-parallel set library based on cache-optimized trees. We further evaluate the CPMA compared with compressed PaC-trees and Aspen, a state-of-the-art system, on a real-world application of dynamic-graph processing. The CPMA is on average 1.2x faster on a suite of graph algorithms and 2x faster on batch inserts when compared with compressed PaC-trees. Furthermore, the CPMA is on average 1.3x faster on graph algorithms and 2x faster on batch inserts compared with Aspen.

==> algorithm_times.tsv <==
key	structure	iters	kernel	source	graph	cores	time	normalized to F-Graph	normalized to CPaC
F-Graph10PRLJ	F-Graph	10	PR	0	LJ	128	0.135079	1	0.7580190797
F-Graph10BCLJ	F-Graph	10	BC	0	LJ	128	0.066535	1	1.075573876
F-Graph10CCLJ	F-Graph	10	CC	0	LJ	128	0.05439	1	1.17068446
F-Graph10PRCO	F-Graph	10	PR	1000	CO	128	0.277417	1	0.7104148528
F-Graph10BCCO	F-Graph	10	BC	1000	CO	128	0.074788	1	1.076396085
F-Graph10CCCO	F-Graph	10	CC	1000	CO	128	0.077542	1	1.033893333
F-Graph10PRER	F-Graph	10	PR	0	ER	128	2.265282	1	0.6631387588
F-Graph10BCER	F-Graph	10	BC	0	ER	128	0.200063	1	0.9477167219
F-Graph10CCER	F-Graph	10	CC	0	ER	128	0.41045	1	0.7581270779
F-Graph10PRTW	F-Graph	10	PR	12	TW	128	6.859445	1	0.6369029712
F-Graph10BCTW	F-Graph	10	BC	12	TW	128	1.167869	1	1.039954586
F-Graph10CCTW	F-Graph	10	CC	12	TW	128	1.758319	1	0.8457522848
F-Graph10PRFS	F-Graph	10	PR	100000	FS	128	13.687566	1	0.5170973177
F-Graph10BCFS	F-Graph	10	BC	100000	FS	128	2.14818	1	0.7043213115
F-Graph10CCFS	F-Graph	10	CC	100000	FS	128	3.753562	1	0.6637598585
C-PaC10PRLJ	C-PaC	10	PR	0	LJ	128	0.1782	1.319228007	1
C-PaC10BCLJ	C-PaC	10	BC	0	LJ	128	0.06186	0.9297362291	1
C-PaC10CCLJ	C-PaC	10	CC	0	LJ	128	0.04646	0.8542011399	1
C-PaC10PRCO	C-PaC	10	PR	1000	CO	128	0.3905	1.407628228	1
C-PaC10BCCO	C-PaC	10	BC	1000	CO	128	0.06948	0.929026047	1
C-PaC10CCCO	C-PaC	10	CC	1000	CO	128	0.075	0.9672177659	1
C-PaC10PRER	C-PaC	10	PR	0	ER	128	3.416	1.507980022	1
C-PaC10BCER	C-PaC	10	BC	0	ER	128	0.2111	1.055167622	1
C-PaC10CCER	C-PaC	10	CC	0	ER	128	0.5414	1.319040078	1
C-PaC10PRTW	C-PaC	10	PR	12	TW	128	10.77	1.570097872	1
C-PaC10BCTW	C-PaC	10	BC	12	TW	128	1.123	0.9615804512	1
C-PaC10CCTW	C-PaC	10	CC	12	TW	128	2.079	1.182379307	1
C-PaC10PRFS	C-PaC	10	PR	100000	FS	128	26.47	1.933871954	1
C-PaC10BCFS	C-PaC	10	BC	100000	FS	128	3.05	1.419806534	1
C-PaC10CCFS	C-PaC	10	CC	100000	FS	128	5.655	1.50656896	1
F-Graph10PRAverage	F-Graph	10	PR	0	Average	128	0	1	0.657114596
F-Graph10CCAverage	F-Graph	10	CC	0	Average	128	0	1	0.8944434029
F-Graph10BCAverage	F-Graph	10	BC	0	Average	128	0	1	0.9687925162
C-PaC10PRAverage	C-PaC	10	PR	0	Average	128	0	1.547761217	1
C-PaC10CCAverage	C-PaC	10	CC	0	Average	128	0	1.16588145	1
C-PaC10BCAverage	C-PaC	10	BC	0	Average	128	0	1.059063377	1
F-Graph10AverageAverage	F-Graph	10	Average	0	Average	128	0	1	0.8401168384
C-PaC10AverageAverage	C-PaC	10	Average	0	Average	128	0	1.257568681	1


==> compressed_sizes_2.0.csv <==
0,0.0
1,624.0
16,45.8667
17,51.0
36,23.3143
37,29.7778
75,14.4865
76,21.12
163,9.77778
164,16.0
315,8.30573
316,14.781
638,7.30926
639,13.7179
1343,6.52161
1344,12.6165
2761,6.13913
2762,12.071
5860,5.68834
5861,11.2792
13759,4.80419
13760,9.56697
27813,4.73292
27814,9.44537
55971,4.69366
55972,9.37714
115025,4.56294
115026,9.12094
244437,4.29207
244438,8.58181
524005,4.00324
524006,8.00539
1124689,3.72981
1124690,7.45911
2368558,3.54189
2368559,7.08355
4843423,3.46404
4843428,6.92796
9931108,3.37879
9931109,6.75753
20784846,3.2288
20784874,6.45757
45926507,2.92252
45926571,5.84503
100000000,2.68448


==> csvs/algorithm_times.tsv <==
key	structure	iters	kernel	source	graph	time	normalized to F-Graph	normalized to CPaC
F-Graph10PRLJ	F-Graph	10	PR	0	LJ	0.129632	1	0.7274523008
F-Graph10BCLJ	F-Graph	10	BC	0	LJ	0.066305	1	1.071855803
F-Graph10CCLJ	F-Graph	10	CC	0	LJ	0.080829	1	1.739754628
F-Graph10PRCO	F-Graph	10	PR	1000	CO	0.267035	1	0.6838284251
F-Graph10BCCO	F-Graph	10	BC	1000	CO	0.071122	1	1.0236327
F-Graph10CCCO	F-Graph	10	CC	1000	CO	0.07479	1	0.9972
F-Graph10PRER	F-Graph	10	PR	0	ER	1.950639	1	0.5710301522
F-Graph10BCER	F-Graph	10	BC	0	ER	0.194194	1	0.9199147324
F-Graph10CCER	F-Graph	10	CC	0	ER	0.402871	1	0.7441281862
F-Graph10PRTW	F-Graph	10	PR	12	TW	6.977576	1	0.6478714949
F-Graph10BCTW	F-Graph	10	BC	12	TW	1.181944	1	1.052487979
F-Graph10CCTW	F-Graph	10	CC	12	TW	1.772919	1	0.8527748918
F-Graph10PRFS	F-Graph	10	PR	100000	FS	13.936789	1	0.5265126181
F-Graph10BCFS	F-Graph	10	BC	100000	FS	2.148121	1	0.7043019672
F-Graph10CCFS	F-Graph	10	CC	100000	FS	3.805228	1	0.6728961981
C-PaC10PRLJ	C-PaC	10	PR	0	LJ	0.1782	1.374660578	1
C-PaC10BCLJ	C-PaC	10	BC	0	LJ	0.06186	0.9329613151	1
C-PaC10CCLJ	C-PaC	10	CC	0	LJ	0.04646	0.5747937003	1
C-PaC10PRCO	C-PaC	10	PR	1000	CO	0.3905	1.462355122	1
C-PaC10BCCO	C-PaC	10	BC	1000	CO	0.06948	0.9769129102	1
C-PaC10CCCO	C-PaC	10	CC	1000	CO	0.075	1.002807862	1
C-PaC10PRER	C-PaC	10	PR	0	ER	3.416	1.75122101	1
C-PaC10BCER	C-PaC	10	BC	0	ER	0.2111	1.087057273	1
C-PaC10CCER	C-PaC	10	CC	0	ER	0.5414	1.343854484	1
C-PaC10PRTW	C-PaC	10	PR	12	TW	10.77	1.543515972	1
C-PaC10BCTW	C-PaC	10	BC	12	TW	1.123	0.950129617	1
C-PaC10CCTW	C-PaC	10	CC	12	TW	2.079	1.172642405	1
C-PaC10PRFS	C-PaC	10	PR	100000	FS	26.47	1.899289714	1
C-PaC10BCFS	C-PaC	10	BC	100000	FS	3.05	1.41984553	1
C-PaC10CCFS	C-PaC	10	CC	100000	FS	5.655	1.486113316	1
Aspen10PRLJ	Aspen	10	PR	0	LJ	0.219386	1.692375339	1.231122334
Aspen10BCLJ	Aspen	10	BC	0	LJ	0.08385	1.264610512	1.355480116
Aspen10CCLJ	Aspen	10	CC	0	LJ	0.07355	0.9099456878	1.583082221
Aspen10PRCO	Aspen	10	PR	1000	CO	0.348984	1.306884865	0.8936850192
Aspen10BCCO	Aspen	10	BC	1000	CO	0.089535	1.258893169	1.288644214
Aspen10CCCO	Aspen	10	CC	1000	CO	0.093884	1.255301511	1.251786667
Aspen10PRER	Aspen	10	PR	0	ER	2.969522	1.522332938	0.8692980094
Aspen10BCER	Aspen	10	BC	0	ER	0.21078	1.085409436	0.9984841307
Aspen10CCER	Aspen	10	CC	0	ER	1.016508	2.523160019	1.877554488
Aspen10PRTW	Aspen	10	PR	12	TW	9.522861	1.364780692	0.884202507
Aspen10BCTW	Aspen	10	BC	12	TW	1.074587	0.9091691315	0.9568895815
Aspen10CCTW	Aspen	10	CC	12	TW	2.000677	1.128464978	0.9623265993
Aspen10PRFS	Aspen	10	PR	100000	FS	23.296052	1.671550886	0.8800926332
Aspen10BCFS	Aspen	10	BC	100000	FS	3.016767	1.4043748	0.9891039344
Aspen10CCFS	Aspen	10	CC	100000	FS	4.966635	1.305213512	0.8782732095
F-Graph10PRAverage	F-Graph	10	PR	0	Average	0	1	0.6313389982
F-Graph10CCAverage	F-Graph	10	CC	0	Average	0	1	1.001350781
F-Graph10BCAverage	F-Graph	10	BC	0	Average	0	1	0.9544386363
Aspen10PRAverage	Aspen	10	PR	0	Average	0	1.511584944	0.9516801006
Aspen10CCAverage	Aspen	10	CC	0	Average	0	1.424417141	1.310604637
Aspen10BCAverage	Aspen	10	BC	0	Average	0	1.18449141	1.117720395
C-PaC10PRAverage	C-PaC	10	PR	0	Average	0	1.606208479	1
C-PaC10CCAverage	C-PaC	10	CC	0	Average	0	1.116042353	1
C-PaC10BCAverage	C-PaC	10	BC	0	Average	0	1.073381329	1
F-Graph10AverageAverage	F-Graph	10	Average	0	Average	0	1	0.8623761384
C-PaC10AverageAverage	C-PaC	10	Average	0	Average	0	1.265210721	1
Aspen10AverageAverage	Aspen	10	Average	0	Average	0	1.373497832	1.126668378

==> csvs/algorithm_times_old.csv <==
key,structure,iters,kernel,source,graph,cores,time,normalized,speedup_to_24,normalized to aspen,normalized to ligra+
Ligra10BFS9LJ24,Ligra,10,BFS,9,LJ,24,0.03886,1,1,0.5914043952,0.7264909329
Ligra10BFS9LJ48h,Ligra,10,BFS,9,LJ,48h,0.03257,1,1.193122505,0.5984272223,0.7258747493
Ligra10BFS9LJ48n,Ligra,10,BFS,9,LJ,48n,0.0268,1,1.45,0.6328815,0.8038392322
Ligra10BFS9LJ96,Ligra,10,BFS,9,LJ,96,0.02384,1,1.630033557,0.5387570621,0.742910564
Ligra10BFS28Orkut24,Ligra,10,BFS,28,Orkut,24,0.03288,1,1,0.5535633113,0.7903846154
Ligra10BFS28Orkut48h,Ligra,10,BFS,28,Orkut,48h,0.02679,1,1.227323628,0.5608591885,0.7842505855
Ligra10BFS28Orkut48n,Ligra,10,BFS,28,Orkut,48n,0.02321,1,1.416630763,0.6318225126,0.8388146007
Ligra10BFS28Orkut96,Ligra,10,BFS,28,Orkut,96,0.01935,1,1.699224806,0.5658722035,0.8783477077
Ligra10BFS19372RMAT24,Ligra,10,BFS,19372,RMAT,24,0.06781,1,1,0.4585257663,0.7763911152
Ligra10BFS19372RMAT48h,Ligra,10,BFS,19372,RMAT,48h,0.0556,1,1.219604317,0.4715221005,0.7868666855
Ligra10BFS19372RMAT48n,Ligra,10,BFS,19372,RMAT,48n,0.04799,1,1.413002709,0.5508367577,0.7982368596
Ligra10BFS19372RMAT96,Ligra,10,BFS,19372,RMAT,96,0.03765,1,1.801062417,0.5133274252,0.7564798071
Ligra10BFS6662945Twitter24,Ligra,10,BFS,6662945,Twitter,24,0.2841,1,1,0.5277765393,0.688560349
Ligra10BFS6662945Twitter48h,Ligra,10,BFS,6662945,Twitter,48h,0.238,1,1.193697479,0.6455567792,0.7157894737
Ligra10BFS6662945Twitter48n,Ligra,10,BFS,6662945,Twitter,48n,0.2223,1,1.278002699,0.6712361858,0.6705882353
Ligra10BFS6662945Twitter96,Ligra,10,BFS,6662945,Twitter,96,0.1647,1,1.724954463,0.6597236131,0.6984732824
Ligra10BFS0ER24,Ligra,10,BFS,0,ER,24,0.06425,1,1,0.7379713541,0.834632372
Ligra10BFS0ER48h,Ligra,10,BFS,0,ER,48h,0.0476,1,1.349789916,0.7170294494,0.8138143272
Ligra10BFS0ER48n,Ligra,10,BFS,0,ER,48n,0.04698,1,1.367603235,0.6973119796,0.8541818182
Ligra10BFS0ER96,Ligra,10,BFS,0,ER,96,0.03515,1,1.827880512,0.6729204556,0.8383019318
Ligra10BC9LJ24,Ligra,10,BC,9,LJ,24,0.1235,1,1,0.4935893337,0.7364341085
Ligra10BC9LJ48h,Ligra,10,BC,9,LJ,48h,0.1033,1,1.195546951,0.5044979928,0.806401249
Ligra10BC9LJ48n,Ligra,10,BC,9,LJ,48n,0.08405,1,1.469363474,0.5099595309,0.8089509143
Ligra10BC9LJ96,Ligra,10,BC,9,LJ,96,0.07318,1,1.687619568,0.4584064144,0.8533115672
Ligra10BC28Orkut24,Ligra,10,BC,28,Orkut,24,0.1526,1,1,0.4703373114,0.8143009605
Ligra10BC28Orkut48h,Ligra,10,BC,28,Orkut,48h,0.1238,1,1.232633279,0.491779184,0.8438991138
Ligra10BC28Orkut48n,Ligra,10,BC,28,Orkut,48n,0.09896,1,1.542037187,0.5417775296,0.8875336323
Ligra10BC28Orkut96,Ligra,10,BC,28,Orkut,96,0.08461,1,1.803569318,0.5117148283,0.9751066037
Ligra10BC19372RMAT24,Ligra,10,BC,19372,RMAT,24,0.3504,1,1,0.3287776116,0.609921671
Ligra10BC19372RMAT48h,Ligra,10,BC,19372,RMAT,48h,0.3013,1,1.162960504,0.3787126535,0.6779927993
Ligra10BC19372RMAT48n,Ligra,10,BC,19372,RMAT,48n,0.2489,1,1.407794295,0.4753020526,0.7741835148
Ligra10BC19372RMAT96,Ligra,10,BC,19372,RMAT,96,0.1862,1,1.881847476,0.4424200519,0.7394757744
Ligra10BC6662945Twitter24,Ligra,10,BC,6662945,Twitter,24,2.219,1,1,0.4760771756,0.7987760979
Ligra10BC6662945Twitter48h,Ligra,10,BC,6662945,Twitter,48h,1.939,1,1.144404332,0.5415230006,0.8553153948
Ligra10BC6662945Twitter48n,Ligra,10,BC,6662945,Twitter,48n,1.718,1,1.291618161,0.5700484342,0.9387978142
Ligra10BC6662945Twitter96,Ligra,10,BC,6662945,Twitter,96,1.299,1,1.708237105,0.5389712744,0.8468057366
Ligra10BC0ER24,Ligra,10,BC,0,ER,24,0.3278,1,1,0.4463762906,0.6826322366
Ligra10BC0ER48h,Ligra,10,BC,0,ER,48h,0.283,1,1.158303887,0.5112169673,0.7232302581
Ligra10BC0ER48n,Ligra,10,BC,0,ER,48n,0.2416,1,1.356788079,0.5898567107,0.801592568
Ligra10BC0ER96,Ligra,10,BC,0,ER,96,0.1739,1,1.884991374,0.5381801526,0.7251876564
Ligra10CC9LJ24,Ligra,10,CC,9,LJ,24,0.1219,1,1,0.4732491915,0.5320820602
Ligra10CC9LJ48h,Ligra,10,CC,9,LJ,48h,0.1068,1,1.141385768,0.4932797561,0.8183908046
Ligra10CC9LJ48n,Ligra,10,CC,9,LJ,48n,0.0665,1,1.833082707,0.4156275977,0.6763628967
Ligra10CC9LJ96,Ligra,10,CC,9,LJ,96,0.06083,1,2.003945422,0.4538434565,0.8226940763
Ligra10CC28Orkut24,Ligra,10,CC,28,Orkut,24,0.1985,1,1,0.4029417795,0.7322021394
Ligra10CC28Orkut48h,Ligra,10,CC,28,Orkut,48h,0.1754,1,1.131698974,0.5352864881,0.7733686067
Ligra10CC28Orkut48n,Ligra,10,CC,28,Orkut,48n,0.1077,1,1.843082637,0.5711558349,0.7787418655
Ligra10CC28Orkut96,Ligra,10,CC,28,Orkut,96,0.09589,1,2.0700803,0.4769982291,0.9089099526
Ligra10CC19372RMAT24,Ligra,10,CC,19372,RMAT,24,0.6459,1,1,0.3100689602,0.5761819804
Ligra10CC19372RMAT48h,Ligra,10,CC,19372,RMAT,48h,0.5892,1,1.096232179,0.323230284,0.6021461421
Ligra10CC19372RMAT48n,Ligra,10,CC,19372,RMAT,48n,0.364,1,1.774450549,0.3617610608,0.6598984772
Ligra10CC19372RMAT96,Ligra,10,CC,19372,RMAT,96,0.3104,1,2.080863402,0.3540315572,0.6615515772
Ligra10CC6662945Twitter24,Ligra,10,CC,6662945,Twitter,24,4.534,1,1,0.5671880819,0.8057579527
Ligra10CC6662945Twitter48h,Ligra,10,CC,6662945,Twitter,48h,4.359,1,1.040146823,0.6109044553,0.908882402
Ligra10CC6662945Twitter48n,Ligra,10,CC,6662945,Twitter,48n,4.045,1,1.120889988,0.711175155,1.045219638
Ligra10CC6662945Twitter96,Ligra,10,CC,6662945,Twitter,96,2.714,1,1.670596905,0.5906696396,0.826682912
Ligra10CC0ER24,Ligra,10,CC,0,ER,24,1.182,1,1,0.4079970177,0.6320855615
Ligra10CC0ER48h,Ligra,10,CC,0,ER,48h,1.091,1,1.083409716,0.4627410728,0.7002567394
Ligra10CC0ER48n,Ligra,10,CC,0,ER,48n,0.6977,1,1.694137882,0.4212635128,0.5848281643
Ligra10CC0ER96,Ligra,10,CC,0,ER,96,0.5968,1,1.980563003,0.4475188872,0.6826032254
Ligra10PR9LJ24,Ligra,10,PR,9,LJ,24,0.2645,1,1,0.5787353593,0.7164138678
Ligra10PR9LJ48h,Ligra,10,PR,9,LJ,48h,0.2344,1,1.128412969,0.6148390244,0.7991817252
Ligra10PR9LJ48n,Ligra,10,PR,9,LJ,48n,0.1727,1,1.531557614,0.6479157522,0.7818017202
Ligra10PR9LJ96,Ligra,10,PR,9,LJ,96,0.1471,1,1.798096533,0.6622606002,0.8947688564
Ligra10PR28Orkut24,Ligra,10,PR,28,Orkut,24,0.5025,1,1,0.4901449171,0.8453903096
Ligra10PR28Orkut48h,Ligra,10,PR,28,Orkut,48h,0.426,1,1.179577465,0.6456237771,0.8101939901
Ligra10PR28Orkut48n,Ligra,10,PR,28,Orkut,48n,0.2966,1,1.694200944,0.5729175721,0.8216066482
Ligra10PR28Orkut96,Ligra,10,PR,28,Orkut,96,0.2405,1,2.089397089,0.646691387,0.9509687624
Ligra10PR19372RMAT24,Ligra,10,PR,19372,RMAT,24,1.621,1,1,0.389909592,0.7282120395
Ligra10PR19372RMAT48h,Ligra,10,PR,19372,RMAT,48h,1.457,1,1.112560055,0.3930856849,0.7285
Ligra10PR19372RMAT48n,Ligra,10,PR,19372,RMAT,48n,1.079,1,1.50231696,0.4788579128,0.8456112853
Ligra10PR19372RMAT96,Ligra,10,PR,19372,RMAT,96,0.8982,1,1.804720552,0.522405812,0.8091891892
Ligra10PR6662945Twitter24,Ligra,10,PR,6662945,Twitter,24,10.38,1,1,0.6500940695,0.8781725888
Ligra10PR6662945Twitter48h,Ligra,10,PR,6662945,Twitter,48h,9.999,1,1.03810381,0.7262528606,0.9745614035
Ligra10PR6662945Twitter48n,Ligra,10,PR,6662945,Twitter,48n,8.075,1,1.285448916,0.6469657905,0.9472140762
Ligra10PR6662945Twitter96,Ligra,10,PR,6662945,Twitter,96,6.685,1,1.552729993,0.736878005,0.9345729065
Ligra10PR0ER24,Ligra,10,PR,0,ER,24,2.932,1,1,0.4914407679,0.7945799458
Ligra10PR0ER48h,Ligra,10,PR,0,ER,48h,2.746,1,1.067734887,0.5741808879,0.8182359952
Ligra10PR0ER48n,Ligra,10,PR,0,ER,48n,2.148,1,1.364990689,0.5998135217,0.8861386139
Ligra10PR0ER96,Ligra,10,PR,0,ER,96,1.751,1,1.67447173,0.6287415689,0.8095238095
Ligra+10BFS9LJ24,Ligra+,10,BFS,9,LJ,24,0.05349,1.376479671,1,0.8140561271,1
Ligra+10BFS9LJ48h,Ligra+,10,BFS,9,LJ,48h,0.04487,1.377648142,1.192110542,0.8244221512,1
Ligra+10BFS9LJ48n,Ligra+,10,BFS,9,LJ,48n,0.03334,1.244029851,1.604379124,0.787323478,1
Ligra+10BFS9LJ96,Ligra+,10,BFS,9,LJ,96,0.03209,1.346057047,1.666874416,0.7251977401,1
Ligra+10BFS28Orkut24,Ligra+,10,BFS,28,Orkut,24,0.0416,1.265206813,1,0.7003720727,1
Ligra+10BFS28Orkut48h,Ligra+,10,BFS,28,Orkut,48h,0.03416,1.27510265,1.217798595,0.7151530377,1
Ligra+10BFS28Orkut48n,Ligra+,10,BFS,28,Orkut,48n,0.02767,1.192158552,1.503433321,0.753232612,1
Ligra+10BFS28Orkut96,Ligra+,10,BFS,28,Orkut,96,0.02203,1.138501292,1.88833409,0.6442462348,1
Ligra+10BFS19372RMAT24,Ligra+,10,BFS,19372,RMAT,24,0.08734,1.288010618,1,0.5905860556,1
Ligra+10BFS19372RMAT48h,Ligra+,10,BFS,19372,RMAT,48h,0.07066,1.270863309,1.236060006,0.599240137,1
Ligra+10BFS19372RMAT48n,Ligra+,10,BFS,19372,RMAT,48n,0.06012,1.252760992,1.452761144,0.6900668029,1
Ligra+10BFS19372RMAT96,Ligra+,10,BFS,19372,RMAT,96,0.04977,1.321912351,1.754872413,0.6785738632,1
Ligra+10BFS0ER24,Ligra+,10,BFS,0,ER,24,0.07698,1.198132296,1,0.8841873126,1
Ligra+10BFS0ER48h,Ligra+,10,BFS,0,ER,48h,0.05849,1.228781513,1.316122414,0.8810725314,1
Ligra+10BFS0ER48n,Ligra+,10,BFS,0,ER,48n,0.055,1.170710941,1.399636364,0.8163507637,1
Ligra+10BFS0ER96,Ligra+,10,BFS,0,ER,96,0.04193,1.192887624,1.835917005,0.8027184838,1
Ligra+10BC9LJ24,Ligra+,10,BC,9,LJ,24,0.1677,1.357894737,1,0.6702423584,1
Ligra+10BC9LJ48h,Ligra+,10,BC,9,LJ,48h,0.1281,1.240077444,1.309133489,0.6256165815,1
Ligra+10BC9LJ48n,Ligra+,10,BC,9,LJ,48n,0.1039,1.236168947,1.614051973,0.6303961363,1
Ligra+10BC9LJ96,Ligra+,10,BC,9,LJ,96,0.08576,1.171904892,1.95545709,0.5372087196,1
Ligra+10BC28Orkut24,Ligra+,10,BC,28,Orkut,24,0.1874,1.228047182,1,0.5775964099,1
Ligra+10BC28Orkut48h,Ligra+,10,BC,28,Orkut,48h,0.1467,1.184975767,1.277436946,0.5827464159,1
Ligra+10BC28Orkut48n,Ligra+,10,BC,28,Orkut,48n,0.1115,1.126717866,1.680717489,0.6104304219,1
Ligra+10BC28Orkut96,Ligra+,10,BC,28,Orkut,96,0.08677,1.025528897,2.159732626,0.5247783436,1
Ligra+10BC19372RMAT24,Ligra+,10,BC,19372,RMAT,24,0.5745,1.639554795,1,0.5390489094,1
Ligra+10BC19372RMAT48h,Ligra+,10,BC,19372,RMAT,48h,0.4444,1.474941918,1.292754275,0.5585791677,1
Ligra+10BC19372RMAT48n,Ligra+,10,BC,19372,RMAT,48n,0.3215,1.291683407,1.786936236,0.6139397747,1
Ligra+10BC19372RMAT96,Ligra+,10,BC,19372,RMAT,96,0.2518,1.352309345,2.281572677,0.5982887706,1
Ligra+10BC0ER24,Ligra+,10,BC,0,ER,24,0.4802,1.464917633,1,0.6539044989,1
Ligra+10BC0ER48h,Ligra+,10,BC,0,ER,48h,0.3913,1.382685512,1.227191413,0.7068522944,1
Ligra+10BC0ER48n,Ligra+,10,BC,0,ER,48n,0.3014,1.247516556,1.593231586,0.7358560125,1
Ligra+10BC0ER96,Ligra+,10,BC,0,ER,96,0.2398,1.378953422,2.002502085,0.7421253629,1
Ligra+10CC9LJ24,Ligra+,10,CC,9,LJ,24,0.2291,1.879409352,1,0.8894289563,1
Ligra+10CC9LJ48h,Ligra+,10,CC,9,LJ,48h,0.1305,1.221910112,1.755555556,0.6027435222,1
Ligra+10CC9LJ48n,Ligra+,10,CC,9,LJ,48n,0.09832,1.478496241,2.330146461,0.6145038406,1
Ligra+10CC9LJ96,Ligra+,10,CC,9,LJ,96,0.07394,1.215518659,3.098458209,0.5516551894,1
Ligra+10CC28Orkut24,Ligra+,10,CC,28,Orkut,24,0.2711,1.365743073,1,0.5503149442,1
Ligra+10CC28Orkut48h,Ligra+,10,CC,28,Orkut,48h,0.2268,1.29304447,1.195326279,0.6921492332,1
Ligra+10CC28Orkut48n,Ligra+,10,CC,28,Orkut,48n,0.1383,1.284122563,1.960231381,0.7334340943,1
Ligra+10CC28Orkut96,Ligra+,10,CC,28,Orkut,96,0.1055,1.100219001,2.569668246,0.5248025151,1
Ligra+10CC19372RMAT24,Ligra+,10,CC,19372,RMAT,24,1.121,1.735562781,1,0.5381441468,1
Ligra+10CC19372RMAT48h,Ligra+,10,CC,19372,RMAT,48h,0.9785,1.660726409,1.145631068,0.5367970688,1
Ligra+10CC19372RMAT48n,Ligra+,10,CC,19372,RMAT,48n,0.5516,1.515384615,2.032269761,0.548207146,1
Ligra+10CC19372RMAT96,Ligra+,10,CC,19372,RMAT,96,0.4692,1.511597938,2.389173061,0.5351533719,1
Ligra+10CC0ER24,Ligra+,10,CC,0,ER,24,1.87,1.582064298,1,0.6454775153,1
Ligra+10CC0ER48h,Ligra+,10,CC,0,ER,48h,1.558,1.428047663,1.200256739,0.6608163075,1
Ligra+10CC0ER48n,Ligra+,10,CC,0,ER,48n,1.193,1.70990397,1.567476949,0.720320153,1
Ligra+10CC0ER96,Ligra+,10,CC,0,ER,96,0.8743,1.464979893,2.13885394,0.6556061714,1
Ligra+10PR9LJ24,Ligra+,10,PR,9,LJ,24,0.3692,1.39584121,1,0.8078226641,1
Ligra+10PR9LJ48h,Ligra+,10,PR,9,LJ,48h,0.2933,1.251279863,1.258779407,0.7693356906,1
Ligra+10PR9LJ48n,Ligra+,10,PR,9,LJ,48n,0.2209,1.279096699,1.6713445,0.8287469002,1
Ligra+10PR9LJ96,Ligra+,10,PR,9,LJ,96,0.1644,1.11760707,2.245742092,0.740147129,1
Ligra+10PR28Orkut24,Ligra+,10,PR,28,Orkut,24,0.5944,1.182885572,1,0.5797853507,1
Ligra+10PR28Orkut48h,Ligra+,10,PR,28,Orkut,48h,0.5258,1.2342723,1.130467859,0.7968755447,1
Ligra+10PR28Orkut48n,Ligra+,10,PR,28,Orkut,48n,0.361,1.217127444,1.646537396,0.6973137004,1
Ligra+10PR28Orkut96,Ligra+,10,PR,28,Orkut,96,0.2529,1.051559252,2.350336101,0.6800343109,1
Ligra+10PR19372RMAT24,Ligra+,10,PR,19372,RMAT,24,2.226,1.373226403,1,0.5354341467,1
Ligra+10PR19372RMAT48h,Ligra+,10,PR,19372,RMAT,48h,2,1.372683596,1.113,0.5395822716,1
Ligra+10PR19372RMAT48n,Ligra+,10,PR,19372,RMAT,48n,1.276,1.18257646,1.744514107,0.5662860952,1
Ligra+10PR19372RMAT96,Ligra+,10,PR,19372,RMAT,96,1.11,1.235804943,2.005405405,0.6455916848,1
Ligra+10PR0ER24,Ligra+,10,PR,0,ER,24,3.69,1.258526603,1,0.6184912802,1
Ligra+10PR0ER48h,Ligra+,10,PR,0,ER,48h,3.356,1.222141296,1.099523242,0.7017301747,1
Ligra+10PR0ER48n,Ligra+,10,PR,0,ER,48n,2.424,1.12849162,1.522277228,0.6768845328,1
Ligra+10PR0ER96,Ligra+,10,PR,0,ER,96,2.163,1.235294118,1.705963939,0.7766807616,1
Ligra+10BFS6662945Twitter24,Ligra+,10,BFS,6662945,Twitter,24,0.4126,1.452305526,1,0.7664927846,1
Ligra+10BFS6662945Twitter48h,Ligra+,10,BFS,6662945,Twitter,48h,0.3325,1.397058824,1.240902256,0.9018807944,1
Ligra+10BFS6662945Twitter48n,Ligra+,10,BFS,6662945,Twitter,48n,0.3315,1.49122807,1.244645551,1.000966242,1
Ligra+10BFS6662945Twitter96,Ligra+,10,BFS,6662945,Twitter,96,0.2358,1.431693989,1.749787956,0.9445223313,1
Ligra+10BC6662945Twitter24,Ligra+,10,BC,6662945,Twitter,24,2.778,1.251915277,1,0.5960082892,1
Ligra+10BC6662945Twitter48h,Ligra+,10,BC,6662945,Twitter,48h,2.267,1.16915936,1.225408028,0.6331266851,1
Ligra+10BC6662945Twitter48n,Ligra+,10,BC,6662945,Twitter,48n,1.83,1.065192084,1.518032787,0.6072110795,1
Ligra+10BC6662945Twitter96,Ligra+,10,BC,6662945,Twitter,96,1.534,1.180908391,1.81095176,0.6364757004,1
Ligra+10CC6662945Twitter24,Ligra+,10,CC,6662945,Twitter,24,5.627,1.24106749,1,0.7039186892,1
Ligra+10CC6662945Twitter48h,Ligra+,10,CC,6662945,Twitter,48h,4.796,1.100252351,1.173269391,0.6721490635,1
Ligra+10CC6662945Twitter48n,Ligra+,10,CC,6662945,Twitter,48n,3.87,0.956736712,1.454005168,0.6804073794,1
Ligra+10CC6662945Twitter96,Ligra+,10,CC,6662945,Twitter,96,3.283,1.209653648,1.713981115,0.7145056842,1
Ligra+10PR6662945Twitter24,Ligra+,10,PR,6662945,Twitter,24,11.82,1.138728324,1,0.74028053,1
Ligra+10PR6662945Twitter48h,Ligra+,10,PR,6662945,Twitter,48h,10.26,1.02610261,1.152046784,0.745209956,1
Ligra+10PR6662945Twitter48n,Ligra+,10,PR,6662945,Twitter,48n,8.525,1.055727554,1.386510264,0.6830196117,1
Ligra+10PR6662945Twitter96,Ligra+,10,PR,6662945,Twitter,96,7.153,1.070007479,1.652453516,0.7884649767,1
Aspen10BFS9LJ24,Aspen,10,BFS,9,LJ,24,0.065708,1.690890376,1,1,1.228416526
Aspen10BFS9LJ48h,Aspen,10,BFS,9,LJ,48h,0.054426,1.671046976,1.207290633,1,1.212970805
Aspen10BFS9LJ48n,Aspen,10,BFS,9,LJ,48n,0.042346,1.580074627,1.551693194,1,1.270125975
Aspen10BFS9LJ96,Aspen,10,BFS,9,LJ,96,0.04425,1.856124161,1.484926554,1,1.378934247
Aspen10BFS28Orkut24,Aspen,10,BFS,28,Orkut,24,0.059397,1.806478102,1,1,1.4278125
Aspen10BFS28Orkut48h,Aspen,10,BFS,28,Orkut,48h,0.047766,1.782978723,1.24349956,1,1.398302108
Aspen10BFS28Orkut48n,Aspen,10,BFS,28,Orkut,48n,0.036735,1.582722964,1.616904859,1,1.327611131
Aspen10BFS28Orkut96,Aspen,10,BFS,28,Orkut,96,0.034195,1.767183463,1.737008335,1,1.552201543
Aspen10BFS19372RMAT24,Aspen,10,BFS,19372,RMAT,24,0.147887,2.180902522,1,1,1.693233341
Aspen10BFS19372RMAT48h,Aspen,10,BFS,19372,RMAT,48h,0.117916,2.120791367,1.254172462,1,1.668780074
Aspen10BFS19372RMAT48n,Aspen,10,BFS,19372,RMAT,48n,0.087122,1.815419879,1.697470214,1,1.449135063
Aspen10BFS19372RMAT96,Aspen,10,BFS,19372,RMAT,96,0.073345,1.948074369,2.016320131,1,1.473678923
Aspen10BFS6662945Twitter24,Aspen,10,BFS,6662945,Twitter,24,0.538296,1.894741288,1,1,1.304643723
Aspen10BFS6662945Twitter48h,Aspen,10,BFS,6662945,Twitter,48h,0.368674,1.54905042,1.460086689,1,1.108793985
Aspen10BFS6662945Twitter48n,Aspen,10,BFS,6662945,Twitter,48n,0.33118,1.489788574,1.625388007,1,0.9990346908
Aspen10BFS6662945Twitter96,Aspen,10,BFS,6662945,Twitter,96,0.24965,1.515786278,2.156202684,1,1.058736217
Aspen10BFS0ER24,Aspen,10,BFS,0,ER,24,0.087063,1.355066148,1,1,1.130982073
Aspen10BFS0ER48h,Aspen,10,BFS,0,ER,48h,0.066385,1.394642857,1.311486028,1,1.134980339
Aspen10BFS0ER48n,Aspen,10,BFS,0,ER,48n,0.067373,1.434078331,1.292253573,1,1.224963636
Aspen10BFS0ER96,Aspen,10,BFS,0,ER,96,0.052235,1.486059744,1.666756007,1,1.245766754
Aspen10BC9LJ24,Aspen,10,BC,9,LJ,24,0.250208,2.025975709,1,1,1.491997615
Aspen10BC9LJ48h,Aspen,10,BC,9,LJ,48h,0.204758,1.982168441,1.221969349,1,1.598423107
Aspen10BC9LJ48n,Aspen,10,BC,9,LJ,48n,0.164817,1.960939917,1.518095827,1,1.586304139
Aspen10BC9LJ96,Aspen,10,BC,9,LJ,96,0.15964,2.181470347,1.567326485,1,1.861473881
Aspen10BC28Orkut24,Aspen,10,BC,28,Orkut,24,0.324448,2.126133683,1,1,1.7313127
Aspen10BC28Orkut48h,Aspen,10,BC,28,Orkut,48h,0.251739,2.033432956,1.28882692,1,1.71601227
Aspen10BC28Orkut48n,Aspen,10,BC,28,Orkut,48n,0.182658,1.845776071,1.776259458,1,1.638188341
Aspen10BC28Orkut96,Aspen,10,BC,28,Orkut,96,0.165346,1.95421345,1.962236764,1,1.90556644
Aspen10BC19372RMAT24,Aspen,10,BC,19372,RMAT,24,1.065766,3.041569635,1,1,1.855119234
Aspen10BC19372RMAT48h,Aspen,10,BC,19372,RMAT,48h,0.79559,2.640524394,1.339592001,1,1.790256526
Aspen10BC19372RMAT48n,Aspen,10,BC,19372,RMAT,48n,0.523667,2.103925271,2.035197941,1,1.628824261
Aspen10BC19372RMAT96,Aspen,10,BC,19372,RMAT,96,0.420867,2.260295381,2.532310682,1,1.671433678
Aspen10BC6662945Twitter24,Aspen,10,BC,6662945,Twitter,24,4.661009,2.100499775,1,1,1.677829014
Aspen10BC6662945Twitter48h,Aspen,10,BC,6662945,Twitter,48h,3.580642,1.846643631,1.301724384,1,1.579462726
Aspen10BC6662945Twitter48n,Aspen,10,BC,6662945,Twitter,48n,3.013779,1.754236903,1.546566288,1,1.64687377
Aspen10BC6662945Twitter96,Aspen,10,BC,6662945,Twitter,96,2.410147,1.855386451,1.93391067,1,1.57115189
Aspen10BC0ER24,Aspen,10,BC,0,ER,24,0.734358,2.240262355,1,1,1.529275302
Aspen10BC0ER48h,Aspen,10,BC,0,ER,48h,0.553581,1.956116608,1.326559257,1,1.414722719
Aspen10BC0ER48n,Aspen,10,BC,0,ER,48n,0.409591,1.695326987,1.792905606,1,1.358961513
Aspen10BC0ER96,Aspen,10,BC,0,ER,96,0.323126,1.858113859,2.272667628,1,1.347481234
Aspen10CC9LJ24,Aspen,10,CC,9,LJ,24,0.257581,2.113051682,1,1,1.124316892
Aspen10CC9LJ48h,Aspen,10,CC,9,LJ,48h,0.21651,2.027247191,1.189695626,1,1.65908046
Aspen10CC9LJ48n,Aspen,10,CC,9,LJ,48n,0.159999,2.406,1.609891312,1,1.627329129
Aspen10CC9LJ96,Aspen,10,CC,9,LJ,96,0.134033,2.203402926,1.921772996,1,1.812726535
Aspen10CC28Orkut24,Aspen,10,CC,28,Orkut,24,0.492627,2.481748111,1,1,1.817141276
Aspen10CC28Orkut48h,Aspen,10,CC,28,Orkut,48h,0.327675,1.868158495,1.503401236,1,1.444775132
Aspen10CC28Orkut48n,Aspen,10,CC,28,Orkut,48n,0.188565,1.750835655,2.612504972,1,1.363449024
Aspen10CC28Orkut96,Aspen,10,CC,28,Orkut,96,0.201028,2.096443842,2.450539228,1,1.905478673
Aspen10CC19372RMAT24,Aspen,10,CC,19372,RMAT,24,2.083085,3.225089023,1,1,1.85823818
Aspen10CC19372RMAT48h,Aspen,10,CC,19372,RMAT,48h,1.822849,3.093769518,1.142763334,1,1.86290138
Aspen10CC19372RMAT48n,Aspen,10,CC,19372,RMAT,48n,1.006189,2.764255495,2.070272086,1,1.824127991
Aspen10CC19372RMAT96,Aspen,10,CC,19372,RMAT,96,0.876758,2.824606959,2.375895059,1,1.868623188
Aspen10CC6662945Twitter24,Aspen,10,CC,6662945,Twitter,24,7.993821,1.763083591,1,1,1.420618624
Aspen10CC6662945Twitter48h,Aspen,10,CC,6662945,Twitter,48h,7.135322,1.636917183,1.120316785,1,1.487765221
Aspen10CC6662945Twitter48n,Aspen,10,CC,6662945,Twitter,48n,5.687769,1.406123362,1.405440516,1,1.469707752
Aspen10CC6662945Twitter96,Aspen,10,CC,6662945,Twitter,96,4.594785,1.692993736,1.739759532,1,1.399568992
Aspen10CC0ER24,Aspen,10,CC,0,ER,24,2.89708,2.450998308,1,1,1.549240642
Aspen10CC0ER48h,Aspen,10,CC,0,ER,48h,2.35769,2.161035747,1.228779017,1,1.513279846
Aspen10CC0ER48n,Aspen,10,CC,0,ER,48n,1.656208,2.373811094,1.749224735,1,1.388271584
Aspen10CC0ER96,Aspen,10,CC,0,ER,96,1.333575,2.23454256,2.17241625,1,1.525305959
Aspen10PR9LJ24,Aspen,10,PR,9,LJ,24,0.457031,1.727905482,1,1,1.23789545
Aspen10PR9LJ48h,Aspen,10,PR,9,LJ,48h,0.381238,1.62644198,1.198807569,1,1.299822707
Aspen10PR9LJ48n,Aspen,10,PR,9,LJ,48n,0.266547,1.543410539,1.714635693,1,1.206641014
Aspen10PR9LJ96,Aspen,10,PR,9,LJ,96,0.222118,1.509979606,2.057604517,1,1.351082725
Aspen10PR28Orkut24,Aspen,10,PR,28,Orkut,24,1.025207,2.040212935,1,1,1.724776245
Aspen10PR28Orkut48h,Aspen,10,PR,28,Orkut,48h,0.659827,1.548889671,1.553751211,1,1.254901103
Aspen10PR28Orkut48n,Aspen,10,PR,28,Orkut,48n,0.517701,1.745451787,1.980307166,1,1.434074792
Aspen10PR28Orkut96,Aspen,10,PR,28,Orkut,96,0.371893,1.54633264,2.756725725,1,1.470514037
Aspen10PR19372RMAT24,Aspen,10,PR,19372,RMAT,24,4.157374,2.564697101,1,1,1.867643306
Aspen10PR19372RMAT48h,Aspen,10,PR,19372,RMAT,48h,3.706571,2.543974605,1.121622653,1,1.8532855
Aspen10PR19372RMAT48n,Aspen,10,PR,19372,RMAT,48n,2.253278,2.088302132,1.845033769,1,1.76589185
Aspen10PR19372RMAT96,Aspen,10,PR,19372,RMAT,96,1.719353,1.914220664,2.417987464,1,1.548966667
Aspen10PR6662945Twitter24,Aspen,10,PR,6662945,Twitter,24,15.96692,1.538238921,1,1,1.350839255
Aspen10PR6662945Twitter48h,Aspen,10,PR,6662945,Twitter,48h,13.767932,1.376930893,1.159718104,1,1.341903704
Aspen10PR6662945Twitter48n,Aspen,10,PR,6662945,Twitter,48n,12.48134,1.54567678,1.279263284,1,1.464086804
Aspen10PR6662945Twitter96,Aspen,10,PR,6662945,Twitter,96,9.072058,1.357076739,1.760010794,1,1.268287152
Aspen10PR0ER24,Aspen,10,PR,0,ER,24,5.966131,2.03483322,1,1,1.616837669
Aspen10PR0ER48h,Aspen,10,PR,0,ER,48h,4.782465,1.741611435,1.247501236,1,1.425049166
Aspen10PR0ER48n,Aspen,10,PR,0,ER,48n,3.581113,1.667184823,1.66599909,1,1.477356848
Aspen10PR0ER96,Aspen,10,PR,0,ER,96,2.784928,1.590478584,2.142292727,1,1.287530282
F-Graph10BFS9LJ24,F-Graph,10,BFS,9,LJ,24,0.05496,1.414307771,1,0.8364278322,1.027481772
F-Graph10PR9LJ24,F-Graph,10,PR,9,LJ,24,0.30281,1.144839319,1,0.6625589949,0.8201787649
F-Graph10BC9LJ24,F-Graph,10,BC,9,LJ,24,0.181978,1.473506073,1,0.7273068807,1.085140131
F-Graph10CC9LJ24,F-Graph,10,CC,9,LJ,24,0.196275,1.610131255,1,0.7619933147,0.8567219555
F-Graph10BFS9LJ48h,F-Graph,10,BFS,9,LJ,48h,0.037051,1.137580596,1.483360773,0.680759196,0.8257410296
F-Graph10PR9LJ48h,F-Graph,10,PR,9,LJ,48h,0.234504,1.000443686,1.291278614,0.6151118199,0.7995363109
F-Graph10BC9LJ48h,F-Graph,10,BC,9,LJ,48h,0.127733,1.236524685,1.424674908,0.6238242218,0.9971350507
F-Graph10CC9LJ48h,F-Graph,10,CC,9,LJ,48h,0.142178,1.331254682,1.380487839,0.6566809847,1.08948659
F-Graph10BFS9LJ48n,F-Graph,10,BFS,9,LJ,48n,0.03666,1.367910448,1.499181669,0.8657252161,1.099580084
F-Graph10PR9LJ48n,F-Graph,10,PR,9,LJ,48n,0.155699,0.9015576144,1.944842292,0.5841333799,0.7048392938
F-Graph10BC9LJ48n,F-Graph,10,BC,9,LJ,48n,0.115526,1.374491374,1.575212506,0.7009349764,1.111896054
F-Graph10CC9LJ48n,F-Graph,10,CC,9,LJ,48n,0.096533,1.45162406,2.033242518,0.6033350208,0.9818246542
F-Graph10BFS9LJ96,F-Graph,10,BFS,9,LJ,96,0.031333,1.314303691,1.754061213,0.7080903955,0.9764100966
F-Graph10PR9LJ96,F-Graph,10,PR,9,LJ,96,0.12294,0.8357579878,2.463071417,0.5534895866,0.747810219
F-Graph10BC9LJ96,F-Graph,10,BC,9,LJ,96,0.084963,1.161013938,2.141849982,0.5322162365,0.9907066231
F-Graph10CC9LJ96,F-Graph,10,CC,9,LJ,96,0.069754,1.146703929,2.813817129,0.5204240747,0.9433865296
F-Graph10BFS28Orkut24,F-Graph,10,BFS,28,Orkut,24,0.056961,1.732390511,1,0.9589878277,1.369254808
F-Graph10PR28Orkut24,F-Graph,10,PR,28,Orkut,24,0.677137,1.347536318,1,0.660488077,1.139194145
F-Graph10BC28Orkut24,F-Graph,10,BC,28,Orkut,24,0.252399,1.653990826,1,0.777933598,1.346846318
F-Graph10CC28Orkut24,F-Graph,10,CC,28,Orkut,24,0.27276,1.374105793,1,0.5536846336,1.006123202
F-Graph10BFS28Orkut48h,F-Graph,10,BFS,28,Orkut,48h,0.037044,1.382754759,1.53765792,0.7755307122,1.08442623
F-Graph10PR28Orkut48h,F-Graph,10,PR,28,Orkut,48h,0.490571,1.151575117,1.380303768,0.7434842769,0.9329992393
F-Graph10BC28Orkut48h,F-Graph,10,BC,28,Orkut,48h,0.168739,1.362996769,1.495795281,0.6702934388,1.150231766
F-Graph10CC28Orkut48h,F-Graph,10,CC,28,Orkut,48h,0.219639,1.252217788,1.241855955,0.6702952621,0.9684259259
F-Graph10BFS28Orkut48n,F-Graph,10,BFS,28,Orkut,48n,0.039455,1.69991383,1.443695349,1.074043827,1.425912541
F-Graph10PR28Orkut48n,F-Graph,10,PR,28,Orkut,48n,0.288252,0.9718543493,2.349114664,0.5567924342,0.7984819945
F-Graph10BC28Orkut48n,F-Graph,10,BC,28,Orkut,48n,0.157454,1.591087308,1.603001512,0.8620153511,1.412143498
F-Graph10CC28Orkut48n,F-Graph,10,CC,28,Orkut,48n,0.132633,1.231504178,2.056501776,0.7033807971,0.9590238612
F-Graph10BFS28Orkut96,F-Graph,10,BFS,28,Orkut,96,0.027206,1.405994832,2.093692568,0.7956133938,1.234952338
F-Graph10PR28Orkut96,F-Graph,10,PR,28,Orkut,96,0.23117,0.9612058212,2.929173336,0.6216035257,0.9140767102
F-Graph10BC28Orkut96,F-Graph,10,BC,28,Orkut,96,0.109265,1.291395816,2.309971171,0.6608263883,1.259248588
F-Graph10CC28Orkut96,F-Graph,10,CC,28,Orkut,96,0.101665,1.060225258,2.682929228,0.5057255706,0.9636492891
F-Graph10BFS19372RMAT24,F-Graph,10,BFS,19372,RMAT,24,0.129331,1.907255567,1,0.8745258204,1.480776277
F-Graph10PR19372RMAT24,F-Graph,10,PR,19372,RMAT,24,2.318956,1.430571252,1,0.5577934533,1.041759209
F-Graph10BC19372RMAT24,F-Graph,10,BC,19372,RMAT,24,0.574294,1.638966895,1,0.5388556212,0.9996414273
F-Graph10CC19372RMAT24,F-Graph,10,CC,19372,RMAT,24,1.117798,1.730605357,1,0.5366070036,0.9971436218
F-Graph10BFS19372RMAT48h,F-Graph,10,BFS,19372,RMAT,48h,0.082095,1.476528777,1.575382179,0.6962159503,1.161831305
F-Graph10PR19372RMAT48h,F-Graph,10,PR,19372,RMAT,48h,2.036796,1.397938229,1.138531301,0.5495095062,1.018398
F-Graph10BC19372RMAT48h,F-Graph,10,BC,19372,RMAT,48h,0.412797,1.370053103,1.391226196,0.5188564462,0.9288861386
F-Graph10CC19372RMAT48h,F-Graph,10,CC,19372,RMAT,48h,0.868786,1.47451799,1.286620641,0.4766088689,0.8878753194
F-Graph10BFS19372RMAT48n,F-Graph,10,BFS,19372,RMAT,48n,0.091686,1.910523026,1.410586131,1.052386309,1.5250499
F-Graph10PR19372RMAT48n,F-Graph,10,PR,19372,RMAT,48n,1.280978,1.187189991,1.810301192,0.568495321,1.003901254
F-Graph10BC19372RMAT48n,F-Graph,10,BC,19372,RMAT,48n,0.361016,1.450445962,1.5907716,0.6893999431,1.122911353
F-Graph10CC19372RMAT48n,F-Graph,10,CC,19372,RMAT,48n,0.467266,1.283697802,2.392209149,0.4643918787,0.8471102248
F-Graph10BFS19372RMAT96,F-Graph,10,BFS,19372,RMAT,96,0.061048,1.621460823,2.118513301,0.8323403095,1.226602371
F-Graph10PR19372RMAT96,F-Graph,10,PR,19372,RMAT,96,1.187949,1.32258851,1.952066966,0.6909279246,1.070224324
F-Graph10BC19372RMAT96,F-Graph,10,BC,19372,RMAT,96,0.262394,1.409205156,2.188670473,0.6234606182,1.042073074
F-Graph10CC19372RMAT96,F-Graph,10,CC,19372,RMAT,96,0.494928,1.594484536,2.258506288,0.5644978432,1.05483376
F-Graph10BFS6662945Twitter24,F-Graph,10,BFS,6662945,Twitter,24,0.600378,2.113262936,1,1.115330599,1.455109064
F-Graph10PR6662945Twitter24,F-Graph,10,PR,6662945,Twitter,24,10.657079,1.026693545,1,0.667447385,0.9016141286
F-Graph10BC6662945Twitter24,F-Graph,10,BC,6662945,Twitter,24,2.611604,1.176928346,1,0.5603087229,0.9401022318
F-Graph10CC6662945Twitter24,F-Graph,10,CC,6662945,Twitter,24,5.362672,1.182768416,1,0.6708521494,0.9530250578
F-Graph10BFS6662945Twitter48h,F-Graph,10,BFS,6662945,Twitter,48h,0.442574,1.859554622,1.356559581,1.200448092,1.331049624
F-Graph10PR6662945Twitter48h,F-Graph,10,PR,6662945,Twitter,48h,9.179627,0.9180545055,1.160949023,0.6667397108,0.8947004873
F-Graph10BC6662945Twitter48h,F-Graph,10,BC,6662945,Twitter,48h,2.031533,1.047722022,1.285533634,0.567365573,0.8961327746
F-Graph10CC6662945Twitter48h,F-Graph,10,CC,6662945,Twitter,48h,4.583222,1.051438862,1.170065949,0.6423286854,0.9556342786
F-Graph10BFS6662945Twitter48n,F-Graph,10,BFS,6662945,Twitter,48n,0.420387,1.891079622,1.428155485,1.269361073,1.268135747
F-Graph10PR6662945Twitter48n,F-Graph,10,PR,6662945,Twitter,48n,7.592342,0.9402281115,1.403661611,0.6082954234,0.8905973021
F-Graph10BC6662945Twitter48n,F-Graph,10,BC,6662945,Twitter,48n,1.930319,1.123584983,1.352939074,0.64049786,1.054819126
F-Graph10CC6662945Twitter48n,F-Graph,10,CC,6662945,Twitter,48n,3.551181,0.877918665,1.510109454,0.6243539426,0.9176178295
F-Graph10BFS6662945Twitter96,F-Graph,10,BFS,6662945,Twitter,96,0.312341,1.896423801,1.922187609,1.251115562,1.324601357
F-Graph10PR6662945Twitter96,F-Graph,10,PR,6662945,Twitter,96,6.14439,0.9191308901,1.734440522,0.6772873366,0.8589948273
F-Graph10BC6662945Twitter96,F-Graph,10,BC,6662945,Twitter,96,1.462836,1.126124711,1.785301975,0.6069488708,0.9536088657
F-Graph10CC6662945Twitter96,F-Graph,10,CC,6662945,Twitter,96,2.904338,1.070131909,1.846435229,0.6320944288,0.8846597624
F-Graph10BFS0ER24,F-Graph,10,BFS,0,ER,24,0.186948,2.909696498,1,2.147272665,2.42852689
F-Graph10PR0ER24,F-Graph,10,PR,0,ER,24,4.413072,1.505140518,1,0.7396874122,1.195954472
F-Graph10BC0ER24,F-Graph,10,BC,0,ER,24,0.648586,1.978602807,1,0.8832013813,1.350658059
F-Graph10CC0ER24,F-Graph,10,CC,0,ER,24,2.082242,1.761626058,1,0.7187381778,1.113498396
F-Graph10BFS0ER48h,F-Graph,10,BFS,0,ER,48h,0.107741,2.263466387,1.735161174,1.622972057,1.842041375
F-Graph10PR0ER48h,F-Graph,10,PR,0,ER,48h,3.887516,1.415701384,1.135190698,0.8128686776,1.158377831
F-Graph10BC0ER48h,F-Graph,10,BC,0,ER,48h,0.449066,1.586805654,1.444299947,0.8112019741,1.147625863
F-Graph10CC0ER48h,F-Graph,10,CC,0,ER,48h,1.609925,1.475641613,1.293378263,0.6828399832,1.033327985
F-Graph10BFS0ER48n,F-Graph,10,BFS,0,ER,48n,0.130671,2.781417625,1.430677044,1.93951583,2.375836364
F-Graph10PR0ER48n,F-Graph,10,PR,0,ER,48n,2.762532,1.286094972,1.597473622,0.7714171544,1.139658416
F-Graph10BC0ER48n,F-Graph,10,BC,0,ER,48n,0.383294,1.586481788,1.692137106,0.9357969291,1.271712011
F-Graph10CC0ER48n,F-Graph,10,CC,0,ER,48n,0.93234,1.336305002,2.233350494,0.5629365394,0.7815088013
F-Graph10BFS0ER96,F-Graph,10,BFS,0,ER,96,0.073044,2.078065434,2.559388862,1.398372739,1.742046268
F-Graph10PR0ER96,F-Graph,10,PR,0,ER,96,2.248475,1.284109081,1.962695605,0.8073727579,1.039516875
F-Graph10BC0ER96,F-Graph,10,BC,0,ER,96,0.255568,1.469626222,2.537821637,0.7909236645,1.065754796
F-Graph10CC0ER96,F-Graph,10,CC,0,ER,96,0.814585,1.364921247,2.556199783,0.6108280374,0.9316996454
,F-Graph,,BFS,,Average,96,,1.663249716,2.089568711,0.9971064798,1.300922486
,F-Graph,,PR,,Average,96,,1.064558458,2.208289569,0.6701362263,0.9261245911
,F-Graph,,BC,,Average,96,,1.291473169,2.192723047,0.6428751556,1.062278389
,F-Graph,,CC,,Average,96,,1.247293376,2.431577531,0.5667139909,0.9556457972
,Ligra,,BFS,,Average,96,,1,1.736631151,0.5901201519,0.7829026586
,Ligra,,PR,,Average,96,,1,1.78388318,0.6393954746,0.8798047048
,Ligra,,BC,,Average,96,,1,1.793252968,0.4979385443,0.8279774677
,Ligra,,CC,,Average,96,,1,1.961209806,0.4646123539,0.7804883487
,Ligra+,,BFS,,Average,96,,1.286210461,1.779157176,0.7590517306,1
,Ligra+,,PR,,Average,96,,1.142054572,1.991980211,0.7261837726,1
,Ligra+,,BC,,Average,96,,1.221920989,2.042043248,0.6077753794,1
,Ligra+,,CC,,Average,96,,1.300393828,2.382026914,0.5963445864,1
,Aspen,,BFS,,Average,96,,1.714645603,1.812242742,1,1.341863537
,Aspen,,PR,,Average,96,,1.583617646,2.226924245,1,1.385276173
,Aspen,,BC,,Average,96,,2.021895898,2.053690446,1,1.671421425
,Aspen,,CC,,Average,96,,2.210398005,2.132076613,1,1.702340669
,F-Graph,,Average,,Average,96,,1.31664368,2.230539715,0.7192079632,1.061242816
,Ligra,,Average,,Average,96,,1,1.818744276,0.5480166312,0.8177932949
,Ligra+,,Average,,Average,96,,1.237644962,2.048801887,0.6723388673,1
,Aspen,,Average,,Average,96,,1.882639288,2.056233511,1,1.525225451

==> csvs/algorithm_times_old2.tsv <==
key	structure	iters	kernel	source	graph	time	normalized to F-Graph	normalized to CPaC
F-Graph - Big10PRER	F-Graph - Big	10	PR	-	ER	1.994002	1.002496183	0.5679299345
F-Graph - Big10CCER	F-Graph - Big	10	CC	-	ER	0.469467	1.172079333	0.7581831395
F-Graph - Big10BCER	F-Graph - Big	10	BC	0	ER	0.22538	1.198058696	1.141742655
F-Graph - Big10PRTwitter	F-Graph - Big	10	PR	-	Twitter	7.023184	1.017149594	0.636157971
F-Graph - Big10CCTwitter	F-Graph - Big	10	CC	-	Twitter	1.749709	1.083954801	0.8936205312
F-Graph - Big10BCTwitter	F-Graph - Big	10	BC	12	Twitter	1.172708	1.080212633	0.9204929356
F-Graph - Big10PRFS	F-Graph - Big	10	PR	-	FS	15.909982	1.166270481	0.5838525505
F-Graph - Big10CCFS	F-Graph - Big	10	CC	-	FS	4.179309	1.120714469	0.6483569656
F-Graph - Big10BCFS	F-Graph - Big	10	BC	100000	FS	2.110126	1.085123638	0.5894206704
F-Graph10PRER	F-Graph	10	PR	-	ER	1.989037	1	0.5665158075
F-Graph10CCER	F-Graph	10	CC	-	ER	0.400542	1	0.646870155
F-Graph10BCER	F-Graph	10	BC	0	ER	0.188121	1	0.952993921
F-Graph10PRTwitter	F-Graph	10	PR	-	Twitter	6.90477	1	0.6254320652
F-Graph10CCTwitter	F-Graph	10	CC	-	Twitter	1.61419	1	0.8244075587
F-Graph10BCTwitter	F-Graph	10	BC	12	Twitter	1.085627	1	0.8521405024
F-Graph10PRFS	F-Graph	10	PR	-	FS	13.64176	1	0.5006150459
F-Graph10CCFS	F-Graph	10	CC	-	FS	3.729147	1	0.5785210984
F-Graph10BCFS	F-Graph	10	BC	100000	FS	1.944595	1	0.5431829609
C-PaC10PRER	C-PaC	10	PR	-	ER	3.511	1.765175811	1
C-PaC10CCER	C-PaC	10	CC	-	ER	0.6192	1.545905298	1
C-PaC10BCER	C-PaC	10	BC	0	ER	0.1974	1.049324637	1
C-PaC10PRTwitter	C-PaC	10	PR	-	Twitter	11.04	1.598894677	1
C-PaC10CCTwitter	C-PaC	10	CC	-	Twitter	1.958	1.212992275	1
C-PaC10BCTwitter	C-PaC	10	BC	12	Twitter	1.274	1.173515397	1
C-PaC10PRFS	C-PaC	10	PR	-	FS	27.25	1.997542839	1
C-PaC10CCFS	C-PaC	10	CC	-	FS	6.446	1.728545429	1
C-PaC10BCFS	C-PaC	10	BC	100000	FS	3.58	1.841000311	1
	F-Graph		PR		Average		1	0.5641876395
	F-Graph		CC		Average		1	0.6832662707
	F-Graph		BC		Average		1	0.7827724614
	C-PaC		PR		Average		1.787204442	1
	C-PaC		CC		Average		1.495814334	1
	C-PaC		BC		Average		1.354613448	1
	F-Graph		Average		Average		1	0.6767421239
	C-PaC		Average		Average		1.545877408	1


==> csvs/algorithm_times_sigmod23.tsv <==
key	structure	iters	kernel	source	graph	cores	time	normalized to F-Graph	normalized to CPaC
F-Graph10PRLJ	F-Graph	10	PR	0	LJ	128	0.135079	1	0.7580190797
F-Graph10BCLJ	F-Graph	10	BC	0	LJ	128	0.066535	1	1.075573876
F-Graph10CCLJ	F-Graph	10	CC	0	LJ	128	0.05439	1	1.17068446
F-Graph10PRCO	F-Graph	10	PR	1000	CO	128	0.277417	1	0.7104148528
F-Graph10BCCO	F-Graph	10	BC	1000	CO	128	0.074788	1	1.076396085
F-Graph10CCCO	F-Graph	10	CC	1000	CO	128	0.077542	1	1.033893333
F-Graph10PRER	F-Graph	10	PR	0	ER	128	2.265282	1	0.6631387588
F-Graph10BCER	F-Graph	10	BC	0	ER	128	0.200063	1	0.9477167219
F-Graph10CCER	F-Graph	10	CC	0	ER	128	0.41045	1	0.7581270779
F-Graph10PRTW	F-Graph	10	PR	12	TW	128	6.859445	1	0.6369029712
F-Graph10BCTW	F-Graph	10	BC	12	TW	128	1.167869	1	1.039954586
F-Graph10CCTW	F-Graph	10	CC	12	TW	128	1.758319	1	0.8457522848
F-Graph10PRFS	F-Graph	10	PR	100000	FS	128	13.687566	1	0.5170973177
F-Graph10BCFS	F-Graph	10	BC	100000	FS	128	2.14818	1	0.7043213115
F-Graph10CCFS	F-Graph	10	CC	100000	FS	128	3.753562	1	0.6637598585
C-PaC10PRLJ	C-PaC	10	PR	0	LJ	128	0.1782	1.319228007	1
C-PaC10BCLJ	C-PaC	10	BC	0	LJ	128	0.06186	0.9297362291	1
C-PaC10CCLJ	C-PaC	10	CC	0	LJ	128	0.04646	0.8542011399	1
C-PaC10PRCO	C-PaC	10	PR	1000	CO	128	0.3905	1.407628228	1
C-PaC10BCCO	C-PaC	10	BC	1000	CO	128	0.06948	0.929026047	1
C-PaC10CCCO	C-PaC	10	CC	1000	CO	128	0.075	0.9672177659	1
C-PaC10PRER	C-PaC	10	PR	0	ER	128	3.416	1.507980022	1
C-PaC10BCER	C-PaC	10	BC	0	ER	128	0.2111	1.055167622	1
C-PaC10CCER	C-PaC	10	CC	0	ER	128	0.5414	1.319040078	1
C-PaC10PRTW	C-PaC	10	PR	12	TW	128	10.77	1.570097872	1
C-PaC10BCTW	C-PaC	10	BC	12	TW	128	1.123	0.9615804512	1
C-PaC10CCTW	C-PaC	10	CC	12	TW	128	2.079	1.182379307	1
C-PaC10PRFS	C-PaC	10	PR	100000	FS	128	26.47	1.933871954	1
C-PaC10BCFS	C-PaC	10	BC	100000	FS	128	3.05	1.419806534	1
C-PaC10CCFS	C-PaC	10	CC	100000	FS	128	5.655	1.50656896	1
F-Graph10PRAverage	F-Graph	10	PR	0	Average	128	0	1	0.657114596
F-Graph10CCAverage	F-Graph	10	CC	0	Average	128	0	1	0.8944434029
F-Graph10BCAverage	F-Graph	10	BC	0	Average	128	0	1	0.9687925162
C-PaC10PRAverage	C-PaC	10	PR	0	Average	128	0	1.547761217	1
C-PaC10CCAverage	C-PaC	10	CC	0	Average	128	0	1.16588145	1
C-PaC10BCAverage	C-PaC	10	BC	0	Average	128	0	1.059063377	1
F-Graph10AverageAverage	F-Graph	10	Average	0	Average	128	0	1	0.8401168384
C-PaC10AverageAverage	C-PaC	10	Average	0	Average	128	0	1.257568681	1


==> csvs/compressed_sizes_1.1.csv <==
0,0.0
1,624.0
15,49.1429
16,50.1333
20,39.5789
21,40.8
40,20.9231
41,23.6
56,17.1636
57,19.1429
82,13.2346
83,14.6341
101,12.0
102,13.1485
119,11.2542
120,12.2353
145,10.1111
146,10.9241
165,9.65854
166,10.3758
185,9.30435
186,9.94595
195,9.48454
196,10.0923
223,8.86486
224,9.97309
263,8.48855
264,9.42966
299,8.32215
300,9.1505
350,7.83954
351,8.54857
386,7.77143
387,8.41451
422,7.71496
423,8.60664
488,7.45791
489,8.22951
549,7.32847
550,8.01457
600,7.34558
601,7.97333
683,7.01466
684,7.75403
773,6.8601
774,7.51358
849,6.84906
850,7.59482
960,6.72367
961,7.38333
1050,6.75691
1051,7.4819
1209,6.50331
1210,7.13317
1328,6.49887
1329,7.16867
1509,6.313
1510,6.90258
1668,6.24835
1669,6.85851
1825,6.27193
1826,6.89973
2051,6.14244
2052,6.76353
2282,6.08154
2283,6.69588
2576,5.93398
2577,6.52795
2812,5.98221
2813,6.57183
3168,5.83518
3169,6.39899
3532,5.74115
3533,6.31937
3832,5.82616
3833,6.39248
4307,5.68881
4308,6.25215
4830,5.57631
4831,6.13168
5355,5.53157
5356,6.0803
5946,5.47687
5947,6.01413
6631,5.39367
6632,5.93334
7294,5.39476
7295,5.93803
8214,5.27359
8215,5.80278
9078,5.25107
9079,5.7722
10017,5.23163
10018,5.75502
11015,5.23407
11016,5.75651
12176,5.20805
12177,5.74376
14895,4.69558
14896,5.1765
16844,4.57781
16845,5.03348
18228,4.65156
18229,5.11477
20440,4.56148
20441,5.02466
22181,4.63048
22182,5.09193
24720,4.56912
24721,5.0246
26846,4.62686
26847,5.09394
29962,4.56433
29963,5.02557
32866,4.58165
32867,5.04108
36349,4.55816
36350,5.01582
39968,4.56176
39969,5.01641
44407,4.51507
44408,4.97039
48707,4.53168
48708,4.9836
53577,4.53069
53578,4.98453
59144,4.51543
59145,4.96984
65584,4.48189
65585,4.93071
72376,4.46806
72377,4.91721
79067,4.50115
79068,4.95114
87758,4.46086
87759,4.90713
97002,4.43954
97003,4.88287
105662,4.48271
105663,4.93089
118392,4.40074
118393,4.84181
131611,4.35554
131612,4.79121
145884,4.32248
145885,4.75589
161139,4.30568
161140,4.73618
179596,4.24947
179597,4.67422
198925,4.22006
198926,4.64215
219899,4.1994
219900,4.61965
244002,4.16333
244003,4.57983
270684,4.1284
270685,4.54168
301056,4.08351
301057,4.49166
334713,4.04001
334714,4.44383
372400,3.99412
372401,4.39351
410104,3.98959
410105,4.38847
459978,3.91265
459979,4.30389
513099,3.85832
513100,4.24448
572612,3.80335
572614,4.1838
638861,3.74995
638862,4.12502
710517,3.70901
710518,4.08012
784312,3.69623
784314,4.06603
875182,3.64386
875183,4.00833
974294,3.60058
974295,3.96081
1082683,3.56429
1082685,3.92085
1197189,3.54584
1197190,3.90038
1330594,3.50933
1330598,3.86025
1483064,3.46339
1483067,3.80983
1641165,3.44281
1641166,3.78708
1811453,3.43107
1811455,3.7742
1989419,3.43658
1989423,3.78028
2200886,3.41707
2200892,3.7588
2424152,3.41262
2424154,3.75393
2690874,3.38184
2690881,3.72004
2942086,3.40241
2942089,3.74263
3264598,3.37289
3264607,3.71016
3600563,3.36397
3600567,3.70042
3960130,3.36443
3960133,3.70091
4354638,3.36563
4354640,3.70219
4802183,3.35716
4802191,3.6929
5321106,3.33276
5321117,3.66607
5853727,3.33251
5853736,3.66575
6463710,3.31981
6463718,3.65179
7130703,3.31021
7130719,3.64125
7886486,3.2923
7886499,3.62155
8643603,3.30433
8643618,3.63477
9616373,3.26709
9616394,3.59381
10602210,3.25965
10602221,3.58562
11711842,3.2459
11711860,3.5705
12997139,3.21741
12997155,3.53916
14371116,3.20079
14371134,3.52087
15936636,3.175
15936662,3.4925
17570578,3.16773
17570626,3.4845
19547154,3.13216
19547188,3.44538
21774323,3.09298
21774368,3.40228
24228484,3.05766
24228548,3.36342
26830340,3.03726
26830372,3.34099
29885771,2.99942
29885840,3.29936
33335503,2.95793
33335524,3.25373
37126152,2.92152
37126156,3.21368
41444275,2.87885
41444325,3.16673
46160170,2.84321
46160255,3.12753
51786629,2.78774
51786683,3.06652
57998271,2.7381
57998410,3.01191
64864924,2.69308
64865138,2.96238
72519566,2.6497
72519629,2.91468
81466226,2.5946
81466503,2.85405
91056749,2.55346
91056975,2.80881
100000000,2.55762


==> csvs/compressed_sizes_1.5.csv <==
0,0.0
1,624.0
15,49.1429
16,50.1333
21,37.6
22,44.9524
53,18.1538
54,22.6415
94,12.9032
95,16.8511
164,9.71779
165,12.7805
221,9.52727
222,12.9593
363,7.9116
364,11.0634
539,7.46468
540,10.7755
826,7.04
827,10.2857
1272,6.6845
1273,9.79874
1990,6.26647
1991,9.28643
3041,6.07895
3042,9.02335
4779,5.74299
4780,8.55409
7631,5.3578
7632,8.00734
11417,5.35249
11418,8.00911
19066,4.79622
19067,7.18599
29045,4.71726
29046,7.07041
44042,4.66293
44043,6.98788
67654,4.5491
67655,6.8194
102853,4.48567
102854,6.72572
152750,4.52874
152751,6.79123
239790,4.32614
239791,6.48801
380035,4.09374
380036,6.14019
597860,3.90307
597861,5.85435
945813,3.70061
945815,5.55061
1469925,3.57151
1469928,5.35715
2256124,3.49033
2256126,5.23537
3411736,3.46207
3411742,5.19305
5205304,3.40371
5205313,5.10551
7899194,3.36436
7899195,5.04653
12076471,3.30093
12076484,4.95137
18737787,3.19116
18737823,4.78673
29166226,3.07524
29166232,4.61286
46694757,2.88128
46694857,4.32191
75578466,2.67025
75578557,4.00537
100000000,3.02723


==> csvs/compressed_sizes_2.0.csv <==
0,0.0
1,624.0
16,45.8667
17,51.0
36,23.3143
37,29.7778
75,14.4865
76,21.12
163,9.77778
164,16.0
315,8.30573
316,14.781
638,7.30926
639,13.7179
1343,6.52161
1344,12.6165
2761,6.13913
2762,12.071
5860,5.68834
5861,11.2792
13759,4.80419
13760,9.56697
27813,4.73292
27814,9.44537
55971,4.69366
55972,9.37714
115025,4.56294
115026,9.12094
244437,4.29207
244438,8.58181
524005,4.00324
524006,8.00539
1124689,3.72981
1124690,7.45911
2368558,3.54189
2368559,7.08355
4843423,3.46404
4843428,6.92796
9931108,3.37879
9931109,6.75753
20784846,3.2288
20784874,6.45757
45926507,2.92252
45926571,5.84503
100000000,2.68448


==> csvs/growing_factor_analysis.tsv <==
growing factor	insert time	max size	min size	average size	max time	min time	average sum time
2	0.86	0.30	0.92	0.50	0.55	0.89	0.82
1.9	0.92	0.32	0.93	0.48	0.57	0.91	0.86
1.8	0.92	0.36	0.90	0.58	0.66	0.94	0.90
1.7	0.95	0.38	0.93	0.57	0.71	0.92	0.92
1.6	0.90	0.33	0.95	0.66	0.60	0.94	0.94
1.5	1.00	0.52	0.95	0.67	0.90	0.92	0.95
1.4	0.95	0.47	0.94	0.75	0.58	0.95	0.97
1.3	0.86	0.56	0.97	0.81	0.89	0.96	0.98
1.2	0.88	0.60	0.99	0.89	0.94	0.97	0.98
1.1	0.68	1.00	1.00	1.00	1.00	1.00	1.00

==> csvs/growing_factor_analysis_per_batch.tsv <==
batch number	2.0 size	2.0 sum time	1.2 size	1.2 sum time
0.0000000	8.9129500	0.0000893	4.7747400	0.0000871
1.0000000	17.8258000	0.0000996	4.0777600	0.0000605
2.0000000	11.8839000	0.0000830	3.9392200	0.0000523
3.0000000	8.9129100	0.0000697	4.2255500	0.0000481
4.0000000	7.1303300	0.0000613	4.8971900	0.0000471
5.0000000	23.7677000	0.0001199	5.9255800	0.0000508
6.0000000	20.3723000	0.0001031	7.2479900	0.0000554
7.0000000	17.8258000	0.0000890	6.3419900	0.0000460
8.0000000	15.8452000	0.0000778	8.1830100	0.0000556
9.0000000	14.2606000	0.0000724	7.3647100	0.0000461
10.0000000	12.9642000	0.0000736	6.6951900	0.0000454
11.0000000	11.8839000	0.0000685	6.1372600	0.0000434
12.0000000	10.9697000	0.0000642	5.6651600	0.0000414
13.0000000	10.1862000	0.0000597	5.2605100	0.0000402
14.0000000	9.5070900	0.0000576	4.9098100	0.0000394
15.0000000	8.9129000	0.0000535	4.6029500	0.0000396
16.0000000	8.3886100	0.0000512	4.3321800	0.0000476
17.0000000	7.9225800	0.0000491	4.0915100	0.0000387
18.0000000	7.5056000	0.0000471	3.8761600	0.0000381
19.0000000	7.1303200	0.0000449	3.6823600	0.0000376
20.0000000	6.7907800	0.0000432	4.8562500	0.0000410
21.0000000	6.4821100	0.0000416	4.7786100	0.0000378
22.0000000	6.2002800	0.0000404	4.5708500	0.0000373
23.0000000	5.9419300	0.0000407	4.3804000	0.0000374
24.0000000	5.7042600	0.0000403	4.2051800	0.0000367
25.0000000	5.4848600	0.0000436	4.0434400	0.0000366
26.0000000	5.2817200	0.0000392	3.8936900	0.0000364
27.0000000	5.0930900	0.0000379	3.7546200	0.0000362
28.0000000	4.9174600	0.0000377	3.6251600	0.0000383
29.0000000	4.7535500	0.0000374	3.5043200	0.0000365
30.0000000	4.6002100	0.0000372	3.3912700	0.0000364
31.0000000	4.4564500	0.0000375	3.2853000	0.0000363
32.0000000	4.3214100	0.0000374	4.6230600	0.0000397
33.0000000	4.1943100	0.0000367	4.4870900	0.0000366
34.0000000	4.0744700	0.0000368	4.3588900	0.0000376
35.0000000	3.9612900	0.0000365	4.2378100	0.0000364
36.0000000	3.8542300	0.0000364	4.1232700	0.0000368
37.0000000	3.7528000	0.0000363	4.0147600	0.0000361
38.0000000	3.6565700	0.0000363	3.9118200	0.0000359
39.0000000	4.6347100	0.0000408	3.8140300	0.0000357
40.0000000	12.8694000	0.0000766	3.7210000	0.0000356
41.0000000	13.5816000	0.0000820	3.6324100	0.0000365
42.0000000	13.2657000	0.0000806	3.5479300	0.0000353
43.0000000	12.9642000	0.0000790	3.4673000	0.0000375
44.0000000	12.6761000	0.0000777	3.3902400	0.0000359
45.0000000	12.4006000	0.0000763	3.3165400	0.0000357
46.0000000	12.1367000	0.0000744	3.2459800	0.0000356
47.0000000	11.8839000	0.0000731	3.1783500	0.0000356
48.0000000	11.6413000	0.0000716	3.1134900	0.0000353
49.0000000	11.4085000	0.0000704	4.3568500	0.0000391
50.0000000	11.1848000	0.0000689	4.2714200	0.0000367
51.0000000	10.9697000	0.0000690	4.1892800	0.0000361
52.0000000	10.7627000	0.0000670	4.1102400	0.0000361
53.0000000	10.5634000	0.0000658	4.0341200	0.0000361
54.0000000	10.3714000	0.0000648	3.9607700	0.0000363
55.0000000	10.1862000	0.0000695	3.8900500	0.0000361
56.0000000	10.0075000	0.0000624	3.8218000	0.0000361
57.0000000	9.8349200	0.0000619	3.7559100	0.0000360
58.0000000	9.6682300	0.0000615	3.6922500	0.0000360
59.0000000	9.5070900	0.0000666	3.6307100	0.0000358
60.0000000	9.3512400	0.0000661	3.5711900	0.0000358
61.0000000	9.2004100	0.0000581	3.5135900	0.0000357
62.0000000	9.0543700	0.0000584	3.4578200	0.0000356
63.0000000	8.9129000	0.0000567	3.4037900	0.0000405
64.0000000	8.7757800	0.0000568	3.3514200	0.0000355
65.0000000	8.6428100	0.0000553	3.3006500	0.0000355
66.0000000	8.5138100	0.0000548	3.2513800	0.0000384
67.0000000	8.3886100	0.0000534	3.2035700	0.0000360
68.0000000	8.2670300	0.0000537	3.1571400	0.0000358
69.0000000	8.1489300	0.0000529	3.1120400	0.0000357
70.0000000	8.0341600	0.0000520	3.0682100	0.0000422
71.0000000	7.9225800	0.0000510	3.0255900	0.0000358
72.0000000	7.8140500	0.0000504	2.9841500	0.0000355
73.0000000	7.7084500	0.0000498	2.9438200	0.0000363
74.0000000	7.6056700	0.0000492	2.9045700	0.0000356
75.0000000	7.5056000	0.0000488	3.2539800	0.0000361
76.0000000	7.4081200	0.0000482	4.1044400	0.0000392
77.0000000	7.3131500	0.0000477	4.0518200	0.0000366
78.0000000	7.2205700	0.0000472	4.0005300	0.0000364
79.0000000	7.1303200	0.0000470	3.9505300	0.0000363
80.0000000	7.0422900	0.0000466	3.9017600	0.0000364
81.0000000	6.9564100	0.0000481	3.8541700	0.0000364
82.0000000	6.8726000	0.0000458	3.8077400	0.0000364
83.0000000	6.7907800	0.0000450	3.7624100	0.0000367
84.0000000	6.7108900	0.0000444	3.7181400	0.0000365
85.0000000	6.6328500	0.0000439	3.6749100	0.0000364
86.0000000	6.5566100	0.0000458	3.6326700	0.0000365
87.0000000	6.4821100	0.0000439	3.5913900	0.0000372
88.0000000	6.4092700	0.0000433	3.5510400	0.0000367
89.0000000	6.3380600	0.0000431	3.5115800	0.0000365
90.0000000	6.2684100	0.0000429	3.4729900	0.0000367
91.0000000	6.2002800	0.0000423	3.4352400	0.0000367
92.0000000	6.1336100	0.0000428	3.3983000	0.0000363
93.0000000	6.0683600	0.0000434	3.3621500	0.0000365
94.0000000	6.0044800	0.0000415	3.3267600	0.0000363
95.0000000	5.9419300	0.0000420	3.2921100	0.0000365
96.0000000	5.8806700	0.0000420	3.2581700	0.0000362
97.0000000	5.8206700	0.0000412	3.2249200	0.0000362
98.0000000	5.7618700	0.0000418	3.1923500	0.0000367
99.0000000	5.7042500	0.0000407	3.1604200	0.0000362
100.0000000	5.6477800	0.0000417	3.1291300	0.0000363
101.0000000	5.5924100	0.0000407	3.0984500	0.0000361
102.0000000	5.5381100	0.0000401	3.0683700	0.0000370
103.0000000	5.4848600	0.0000417	3.0388700	0.0000378
104.0000000	5.4326200	0.0000400	3.0099300	0.0000367
105.0000000	5.3813700	0.0000403	2.9815300	0.0000360
106.0000000	5.3310800	0.0000410	2.9536700	0.0000363
107.0000000	5.2817200	0.0000390	2.9263200	0.0000364
108.0000000	5.2332600	0.0000391	2.8994700	0.0000359
109.0000000	5.1856900	0.0000394	2.8731100	0.0000358
110.0000000	5.1389700	0.0000388	2.8472300	0.0000357
111.0000000	5.0930800	0.0000387	2.8218100	0.0000356
112.0000000	5.0480100	0.0000384	2.7968300	0.0000356
113.0000000	5.0037300	0.0000383	2.7723000	0.0000358
114.0000000	4.9602200	0.0000380	2.7481900	0.0000356
115.0000000	4.9174600	0.0000377	2.7245000	0.0000356
116.0000000	4.8754300	0.0000383	2.7012200	0.0000352
117.0000000	4.8341100	0.0000381	3.0224800	0.0000353
118.0000000	4.7934900	0.0000376	3.7933600	0.0000359
119.0000000	4.7535500	0.0000434	3.7617500	0.0000356
120.0000000	4.7142600	0.0000380	3.7306600	0.0000358
121.0000000	4.6756200	0.0000375	3.7000800	0.0000357
122.0000000	4.6376000	0.0000372	3.6700000	0.0000361
123.0000000	4.6002000	0.0000380	3.6404000	0.0000362
124.0000000	4.5634000	0.0000373	3.6112800	0.0000360
125.0000000	4.5271900	0.0000386	3.5826200	0.0000359
126.0000000	4.4915400	0.0000370	3.5544100	0.0000357
127.0000000	4.4564500	0.0000366	3.5266400	0.0000371
128.0000000	4.4219000	0.0000365	3.4993000	0.0000357
129.0000000	4.3878900	0.0000367	3.4723800	0.0000360
130.0000000	4.3543900	0.0000363	3.4458800	0.0000359
131.0000000	4.3214000	0.0000364	3.4197700	0.0000358
132.0000000	4.2889100	0.0000364	3.3940600	0.0000360
133.0000000	4.2569100	0.0000362	3.3687300	0.0000359
134.0000000	4.2253700	0.0000389	3.3437800	0.0000359
135.0000000	4.1943000	0.0000364	3.3191900	0.0000359
136.0000000	4.1636900	0.0000375	3.2949600	0.0000358
137.0000000	4.1335200	0.0000365	3.2710900	0.0000357
138.0000000	4.1037800	0.0000371	3.2475500	0.0000359
139.0000000	4.0744700	0.0000364	3.2243600	0.0000358
140.0000000	4.0455700	0.0000364	3.2014900	0.0000358
141.0000000	4.0170800	0.0000361	3.1789400	0.0000357
142.0000000	3.9889900	0.0000362	3.1567100	0.0000362
143.0000000	3.9612900	0.0000367	3.1347900	0.0000357
144.0000000	3.9339700	0.0000361	3.1131700	0.0000355
145.0000000	3.9070200	0.0000362	3.0918500	0.0000354
146.0000000	3.8804400	0.0000366	3.0708200	0.0000354
147.0000000	3.8542300	0.0000373	3.0500700	0.0000353
148.0000000	3.8283600	0.0000373	3.0296000	0.0000352
149.0000000	3.8028400	0.0000371	3.0094000	0.0000353
150.0000000	3.7776500	0.0000369	2.9894700	0.0000356
151.0000000	3.7528000	0.0000368	2.9698000	0.0000352
152.0000000	3.7282700	0.0000362	2.9503900	0.0000354
153.0000000	3.7040600	0.0000362	2.9312300	0.0000352
154.0000000	3.6801600	0.0000358	2.9123200	0.0000353
155.0000000	3.6565700	0.0000359	2.8936500	0.0000353
156.0000000	3.6332800	0.0000361	2.8752200	0.0000354
157.0000000	3.6102900	0.0000360	2.8570200	0.0000371
158.0000000	3.5875800	0.0000359	2.8390600	0.0000365
159.0000000	3.5651600	0.0000357	2.8213100	0.0000359
160.0000000	3.5430100	0.0000356	2.8037900	0.0000357
161.0000000	3.5211400	0.0000355	2.7864800	0.0000374
162.0000000	3.4995400	0.0000355	2.7693900	0.0000352
163.0000000	3.4782000	0.0000355	2.7525000	0.0000355
164.0000000	3.4571200	0.0000353	2.7358200	0.0000349
165.0000000	3.4363000	0.0000353	2.7193400	0.0000351
166.0000000	3.4157200	0.0000362	2.7030500	0.0000353
167.0000000	3.3953900	0.0000355	2.6869600	0.0000354
168.0000000	3.3753000	0.0000354	2.6710600	0.0000351
169.0000000	3.3554400	0.0000357	2.6553500	0.0000350
170.0000000	3.3358200	0.0000352	2.6398200	0.0000349
171.0000000	3.3164300	0.0000352	2.6244800	0.0000409
172.0000000	3.2972600	0.0000352	2.6093100	0.0000351
173.0000000	3.2783100	0.0000353	2.5943100	0.0000343
174.0000000	3.2595700	0.0000351	2.5794900	0.0000343
175.0000000	3.2410500	0.0000350	2.5648300	0.0000343
176.0000000	3.2227400	0.0000354	2.5503400	0.0000342
177.0000000	3.2046400	0.0000349	2.5360100	0.0000340
178.0000000	3.1867300	0.0000353	2.5218400	0.0000341
179.0000000	3.1690300	0.0000351	3.1855600	0.0000348
180.0000000	3.1515200	0.0000350	3.6172800	0.0000349
181.0000000	3.1342100	0.0000351	3.5974100	0.0000350
182.0000000	3.1170800	0.0000350	3.5777500	0.0000349
183.0000000	3.1001400	0.0000351	3.5583000	0.0000353
184.0000000	3.0833800	0.0000350	3.5390700	0.0000350
185.0000000	3.0668000	0.0000354	3.5200400	0.0000348
186.0000000	3.0504000	0.0000355	3.5012200	0.0000350
187.0000000	3.0341800	0.0000354	3.4826000	0.0000347
188.0000000	3.0181200	0.0000351	3.4641700	0.0000348
189.0000000	3.0022400	0.0000349	3.4459400	0.0000347
190.0000000	2.9865200	0.0000351	3.4279000	0.0000348
191.0000000	2.9709700	0.0000350	3.4100400	0.0000351
192.0000000	2.9555700	0.0000346	3.3923700	0.0000348
193.0000000	2.9403400	0.0000348	3.3748900	0.0000349
194.0000000	2.9252600	0.0000347	3.3575800	0.0000348
195.0000000	2.9103300	0.0000346	3.3404500	0.0000468
196.0000000	2.8955600	0.0000350	3.3234900	0.0000378
197.0000000	2.8809400	0.0000346	3.3067100	0.0000351
198.0000000	2.8664600	0.0000347	3.2900900	0.0000350
199.0000000	2.8521300	0.0000343	3.2736400	0.0000349
200.0000000	2.8379400	0.0000345	3.2573500	0.0000348
201.0000000	2.8238900	0.0000347	3.2412300	0.0000348
202.0000000	2.8099800	0.0000345	3.2252600	0.0000350
203.0000000	2.7962000	0.0000344	3.2094500	0.0000435
204.0000000	2.7825600	0.0000346	3.1938000	0.0000346
205.0000000	2.7690600	0.0000344	3.1782900	0.0000348
206.0000000	2.7556800	0.0000342	3.1629400	0.0000346
207.0000000	2.7424300	0.0000345	3.1477300	0.0000360
208.0000000	2.7293100	0.0000344	3.1326700	0.0000347
209.0000000	3.5312000	0.0000374	3.1177500	0.0000347
210.0000000	3.5144700	0.0000376	3.1029800	0.0000349
211.0000000	5.1123000	0.0000433	3.0883400	0.0000350
212.0000000	9.1053800	0.0000584	3.0738400	0.0000344
213.0000000	9.8624900	0.0000630	3.0594800	0.0000348
214.0000000	10.6126000	0.0000686	3.0452500	0.0000349
215.0000000	10.5634000	0.0000653	3.0311500	0.0000366
216.0000000	10.5148000	0.0000656	3.0171800	0.0000344
217.0000000	10.4665000	0.0000656	3.0033400	0.0000352
218.0000000	10.4187000	0.0000654	2.9896300	0.0000349
219.0000000	10.3714000	0.0000651	2.9760400	0.0000350
220.0000000	10.3244000	0.0000642	2.9625700	0.0000347
221.0000000	10.2779000	0.0000643	2.9492300	0.0000343
222.0000000	10.2318000	0.0000643	2.9360000	0.0000343
223.0000000	10.1862000	0.0000632	2.9228900	0.0000343
224.0000000	10.1409000	0.0000634	2.9099000	0.0000343
225.0000000	10.0960000	0.0000634	2.8970300	0.0000341
226.0000000	10.0515000	0.0000626	2.8842600	0.0000345
227.0000000	10.0075000	0.0000629	2.8716100	0.0000347
228.0000000	9.9637600	0.0000627	2.8590700	0.0000347
229.0000000	9.9204400	0.0000623	2.8466400	0.0000343
230.0000000	9.8775000	0.0000618	2.8343200	0.0000347
231.0000000	9.8349200	0.0000610	2.8221000	0.0000345
232.0000000	9.7927100	0.0000608	2.8099900	0.0000342
233.0000000	9.7508600	0.0000610	2.7979800	0.0000342
234.0000000	9.7093700	0.0000605	2.7860800	0.0000340
235.0000000	9.6682300	0.0000605	2.7742700	0.0000342
236.0000000	9.6274300	0.0000601	2.7625700	0.0000346
237.0000000	9.5869800	0.0000598	2.7509600	0.0000346
238.0000000	9.5468700	0.0000599	2.7394500	0.0000342
239.0000000	9.5070900	0.0000598	2.7280300	0.0000342
240.0000000	9.4676400	0.0000591	2.7167100	0.0000340
241.0000000	9.4285200	0.0000590	2.7054900	0.0000340
242.0000000	9.3897200	0.0000593	2.6943500	0.0000340
243.0000000	9.3512400	0.0000594	2.6833100	0.0000340
244.0000000	9.3130700	0.0000589	2.6723600	0.0000345
245.0000000	9.2752100	0.0000578	2.6615000	0.0000339
246.0000000	9.2376600	0.0000584	2.6507200	0.0000339
247.0000000	9.2004100	0.0000579	2.6400300	0.0000345
248.0000000	9.1634600	0.0000576	2.6294300	0.0000341
249.0000000	9.1268100	0.0000578	2.6189100	0.0000339
250.0000000	9.0904400	0.0000577	2.6084800	0.0000338
251.0000000	9.0543700	0.0000571	2.5981300	0.0000337
252.0000000	9.0185800	0.0000580	2.5878600	0.0000337
253.0000000	8.9830800	0.0000572	2.5776700	0.0000337
254.0000000	8.9478500	0.0000562	2.5675600	0.0000337
255.0000000	8.9129000	0.0000566	2.5575300	0.0000336
256.0000000	8.8782200	0.0000564	2.5475800	0.0000336
257.0000000	8.8438000	0.0000563	2.5377100	0.0000338
258.0000000	8.8096600	0.0000562	2.5279100	0.0000340
259.0000000	8.7757700	0.0000559	2.5181800	0.0000377
260.0000000	8.7421500	0.0000544	2.5085400	0.0000339
261.0000000	8.7087800	0.0000551	2.4989600	0.0000336
262.0000000	8.6756700	0.0000552	2.4894600	0.0000334
263.0000000	8.6428100	0.0000553	2.4800300	0.0000335
264.0000000	8.6101900	0.0000551	2.4706700	0.0000334
265.0000000	8.5778200	0.0000547	2.4613800	0.0000334
266.0000000	8.5457000	0.0000546	2.6624300	0.0000360
267.0000000	8.5138100	0.0000539	2.9667100	0.0000339
268.0000000	8.4821600	0.0000547	3.3730700	0.0000341
269.0000000	8.4507500	0.0000548	3.4645400	0.0000340
270.0000000	8.4195600	0.0000539	3.4517600	0.0000339
271.0000000	8.3886100	0.0000535	3.4390700	0.0000340
272.0000000	8.3578800	0.0000531	3.4264700	0.0000340
273.0000000	8.3273800	0.0000528	3.4139700	0.0000337
274.0000000	8.2971000	0.0000531	3.4015500	0.0000339
275.0000000	8.2670300	0.0000523	3.3892300	0.0000341
276.0000000	8.2371900	0.0000533	3.3769900	0.0000338
277.0000000	8.2075600	0.0000526	3.3648400	0.0000338
278.0000000	8.1781400	0.0000518	3.3527800	0.0000339
279.0000000	8.1489300	0.0000520	3.3408100	0.0000340
280.0000000	8.1199300	0.0000518	3.3289200	0.0000338
281.0000000	8.0911400	0.0000514	3.3171200	0.0000346
282.0000000	8.0625500	0.0000551	3.3053900	0.0000341
283.0000000	8.0341600	0.0000515	3.2937600	0.0000344
284.0000000	8.0059700	0.0000524	3.2822000	0.0000345
285.0000000	7.9779800	0.0000515	3.2707200	0.0000340
286.0000000	7.9501800	0.0000510	3.2593300	0.0000341
287.0000000	7.9225700	0.0000506	3.2480100	0.0000345
288.0000000	7.8951600	0.0000501	3.2367700	0.0000344
289.0000000	7.8679400	0.0000503	3.2256100	0.0000344
290.0000000	7.8409000	0.0000505	3.2145200	0.0000347
291.0000000	7.8140500	0.0000514	3.2035200	0.0000349
292.0000000	7.7873800	0.0000500	3.1925800	0.0000351
293.0000000	7.7608900	0.0000502	3.1817200	0.0000342
294.0000000	7.7345800	0.0000497	3.1709400	0.0000340
295.0000000	7.7084500	0.0000495	3.1602300	0.0000342
296.0000000	7.6825000	0.0000497	3.1495800	0.0000342
297.0000000	7.6567200	0.0000497	3.1390200	0.0000342
298.0000000	7.6311100	0.0000497	3.1285200	0.0000342
299.0000000	7.6056700	0.0000488	3.1180900	0.0000341
300.0000000	7.5804000	0.0000494	3.1077300	0.0000341
301.0000000	7.5553000	0.0000488	3.0974400	0.0000343
302.0000000	7.5303700	0.0000491	3.0872200	0.0000341
303.0000000	7.5056000	0.0000485	3.0770600	0.0000343
304.0000000	7.4809900	0.0000486	3.0669700	0.0000341
305.0000000	7.4565400	0.0000490	3.0569500	0.0000341
306.0000000	7.4322500	0.0000483	3.0469900	0.0000341
307.0000000	7.4081200	0.0000473	3.0371000	0.0000340
308.0000000	7.3841500	0.0000478	3.0272700	0.0000340
309.0000000	7.3603300	0.0000478	3.0175100	0.0000339
310.0000000	7.3366600	0.0000480	3.0078000	0.0000338
311.0000000	7.3131500	0.0000473	2.9981600	0.0000339
312.0000000	7.2897800	0.0000476	2.9885800	0.0000339
313.0000000	7.2665700	0.0000472	2.9790700	0.0000341
314.0000000	7.2435000	0.0000472	2.9696100	0.0000345
315.0000000	7.2205700	0.0000470	2.9602100	0.0000338
316.0000000	7.1978000	0.0000466	2.9508700	0.0000346
317.0000000	7.1751600	0.0000469	2.9415900	0.0000340
318.0000000	7.1526700	0.0000464	2.9323700	0.0000339
319.0000000	7.1303200	0.0000465	2.9232100	0.0000347
320.0000000	7.1081000	0.0000460	2.9141000	0.0000342
321.0000000	7.0860300	0.0000472	2.9050500	0.0000339
322.0000000	7.0640900	0.0000464	2.8960600	0.0000338
323.0000000	7.0422900	0.0000470	2.8871200	0.0000339
324.0000000	7.0206200	0.0000464	2.8782400	0.0000337
325.0000000	6.9990800	0.0000457	2.8694100	0.0000343
326.0000000	6.9776800	0.0000455	2.8606300	0.0000338
327.0000000	6.9564100	0.0000450	2.8519100	0.0000340
328.0000000	6.9352600	0.0000448	2.8432400	0.0000345
329.0000000	6.9142500	0.0000445	2.8346300	0.0000353
330.0000000	6.8933600	0.0000451	2.8260600	0.0000341
331.0000000	6.8725900	0.0000443	2.8175500	0.0000338
332.0000000	6.8519600	0.0000443	2.8090900	0.0000338
333.0000000	6.8314400	0.0000440	2.8006800	0.0000337
334.0000000	6.8110500	0.0000444	2.7923200	0.0000338
335.0000000	6.7907800	0.0000443	2.7840100	0.0000337
336.0000000	6.7706300	0.0000441	2.7757500	0.0000336
337.0000000	6.7506000	0.0000440	2.7675300	0.0000356
338.0000000	6.7306800	0.0000441	2.7593700	0.0000339
339.0000000	6.7108900	0.0000434	2.7512600	0.0000334
340.0000000	6.6912100	0.0000437	2.7431900	0.0000333
341.0000000	6.6716400	0.0000434	2.7351700	0.0000334
342.0000000	6.6521900	0.0000437	2.7271900	0.0000333
343.0000000	6.6328500	0.0000432	2.7192600	0.0000329
344.0000000	6.6136300	0.0000442	2.7113800	0.0000329
345.0000000	6.5945100	0.0000431	2.7035500	0.0000329
346.0000000	6.5755100	0.0000432	2.6957500	0.0000338
347.0000000	6.5566100	0.0000437	2.6880100	0.0000330
348.0000000	6.5378300	0.0000428	2.6803100	0.0000331
349.0000000	6.5191500	0.0000428	2.6726500	0.0000327
350.0000000	6.5005700	0.0000429	2.6650300	0.0000329
351.0000000	6.4821100	0.0000425	2.6574600	0.0000325
352.0000000	6.4637400	0.0000423	2.6499300	0.0000323
353.0000000	6.4454800	0.0000425	2.6424500	0.0000321
354.0000000	6.4273300	0.0000420	2.6350000	0.0000321
355.0000000	6.4092700	0.0000431	2.6276000	0.0000320
356.0000000	6.3913200	0.0000421	2.6202400	0.0000321
357.0000000	6.3734700	0.0000419	2.6129200	0.0000317
358.0000000	6.3557100	0.0000423	2.6056500	0.0000319
359.0000000	6.3380600	0.0000414	2.5984100	0.0000315
360.0000000	6.3205000	0.0000415	2.5912100	0.0000327
361.0000000	6.3030400	0.0000415	2.5840500	0.0000364
362.0000000	6.2856800	0.0000416	2.5769300	0.0000318
363.0000000	6.2684100	0.0000414	2.5698500	0.0000317
364.0000000	6.2512400	0.0000416	2.5628100	0.0000316
365.0000000	6.2341600	0.0000412	2.5558100	0.0000324
366.0000000	6.2171700	0.0000412	2.5488500	0.0000323
367.0000000	6.2002800	0.0000410	2.5419200	0.0000322
368.0000000	6.1834700	0.0000410	2.5350300	0.0000321
369.0000000	6.1667600	0.0000409	2.5281800	0.0000320
370.0000000	6.1501400	0.0000409	2.5213700	0.0000373
371.0000000	6.1336100	0.0000409	2.5145900	0.0000319
372.0000000	6.1171600	0.0000408	2.5078500	0.0000316
373.0000000	6.1008100	0.0000408	2.5011400	0.0000317
374.0000000	6.0845400	0.0000405	2.4944700	0.0000316
375.0000000	6.0683500	0.0000408	2.4878400	0.0000315
376.0000000	6.0522600	0.0000407	2.4812400	0.0000315
377.0000000	6.0362500	0.0000402	2.4746700	0.0000317
378.0000000	6.0203200	0.0000403	2.4681400	0.0000320
379.0000000	6.0044800	0.0000403	2.4616500	0.0000374
380.0000000	5.9887200	0.0000402	2.4551900	0.0000316
381.0000000	5.9730400	0.0000406	2.4487600	0.0000313
382.0000000	5.9574400	0.0000404	2.4423700	0.0000316
383.0000000	5.9419300	0.0000401	2.4360100	0.0000315
384.0000000	5.9265000	0.0000458	2.4296800	0.0000313
385.0000000	5.9111400	0.0000399	2.4233900	0.0000314
386.0000000	5.8958700	0.0000425	2.5259000	0.0000316
387.0000000	5.8806700	0.0000397	2.5193900	0.0000326
388.0000000	5.8655600	0.0000398	2.5129200	0.0000315
389.0000000	5.8505200	0.0000396	2.5064700	0.0000314
390.0000000	5.8355500	0.0000399	2.9307400	0.0000319
391.0000000	5.8206700	0.0000409	3.4602300	0.0000329
392.0000000	5.8058600	0.0000394	3.4514300	0.0000324
393.0000000	5.7911200	0.0000394	3.4426700	0.0000333
394.0000000	5.7764600	0.0000392	3.4339500	0.0000322
395.0000000	5.7618700	0.0000393	3.4252800	0.0000321
396.0000000	5.7473600	0.0000394	3.4166500	0.0000320
397.0000000	5.7329200	0.0000392	3.4080700	0.0000323
398.0000000	5.7185500	0.0000392	3.3995200	0.0000328
399.0000000	5.7042500	0.0000391	3.3910300	0.0000320
400.0000000	5.6900300	0.0000389	3.3825700	0.0000325
401.0000000	5.6758700	0.0000389	3.3741500	0.0000326
402.0000000	5.6617900	0.0000390	3.3657800	0.0000327
403.0000000	5.6477800	0.0000391	3.3574500	0.0000329
404.0000000	5.6338300	0.0000389	3.3491600	0.0000328
405.0000000	5.6199500	0.0000387	3.3409100	0.0000327
406.0000000	5.6061500	0.0000391	3.3327000	0.0000328
407.0000000	5.5924100	0.0000387	3.3245300	0.0000329
408.0000000	5.5787300	0.0000388	3.3164100	0.0000329
409.0000000	5.5651300	0.0000385	3.3083200	0.0000329
410.0000000	5.5515800	0.0000387	3.3002700	0.0000329
411.0000000	5.5381100	0.0000386	3.2922600	0.0000330
412.0000000	5.5247000	0.0000385	3.2842900	0.0000330
413.0000000	5.5113600	0.0000386	3.2763500	0.0000330
414.0000000	5.4980800	0.0000385	3.2684600	0.0000333
415.0000000	5.4848600	0.0000385	3.2606000	0.0000331
416.0000000	5.4717100	0.0000384	3.2527800	0.0000331
417.0000000	5.4586200	0.0000385	3.2450000	0.0000332
418.0000000	5.4455900	0.0000382	3.2372600	0.0000343
419.0000000	5.4326200	0.0000383	3.2295500	0.0000334
420.0000000	5.4197200	0.0000382	3.2218800	0.0000334
421.0000000	5.4068800	0.0000380	3.2142400	0.0000337
422.0000000	5.3940900	0.0000381	3.2066400	0.0000340
423.0000000	5.3813700	0.0000383	3.1990800	0.0000334
424.0000000	5.3687100	0.0000383	3.1915500	0.0000334
425.0000000	5.3561100	0.0000380	3.1840600	0.0000333
426.0000000	5.3435600	0.0000380	3.1766000	0.0000333
427.0000000	5.3310800	0.0000386	3.1691800	0.0000335
428.0000000	5.3186500	0.0000382	3.1618000	0.0000333
429.0000000	5.3062800	0.0000379	3.1544400	0.0000335
430.0000000	5.2939700	0.0000377	3.1471200	0.0000335
431.0000000	5.2817200	0.0000378	3.1398400	0.0000333
432.0000000	5.2695200	0.0000380	3.1325900	0.0000334
433.0000000	5.2573800	0.0000377	3.1253700	0.0000333
434.0000000	5.2452900	0.0000378	3.1181800	0.0000335
435.0000000	5.2332600	0.0000376	3.1110300	0.0000333
436.0000000	5.2212800	0.0000378	3.1039100	0.0000336
437.0000000	5.2093600	0.0000376	3.0968300	0.0000335
438.0000000	5.1975000	0.0000375	3.0897700	0.0000333
439.0000000	5.1856900	0.0000376	3.0827500	0.0000333
440.0000000	5.1739300	0.0000380	3.0757600	0.0000333
441.0000000	5.1622200	0.0000376	3.0688000	0.0000335
442.0000000	5.1505700	0.0000376	3.0618700	0.0000342
443.0000000	5.1389700	0.0000405	3.0549800	0.0000339
444.0000000	5.1274200	0.0000373	3.0481100	0.0000334
445.0000000	5.1159200	0.0000372	3.0412800	0.0000333
446.0000000	5.1044800	0.0000372	3.0344700	0.0000336
447.0000000	5.0930800	0.0000375	3.0277000	0.0000333
448.0000000	5.0817400	0.0000374	3.0209600	0.0000333
449.0000000	5.0704500	0.0000370	3.0142400	0.0000335
450.0000000	5.0592000	0.0000371	3.0075600	0.0000337
451.0000000	5.0480100	0.0000370	3.0009100	0.0000337
452.0000000	5.0368700	0.0000410	2.9942800	0.0000336
453.0000000	5.0257700	0.0000372	2.9876900	0.0000335
454.0000000	5.0147300	0.0000375	2.9811200	0.0000335
455.0000000	5.0037300	0.0000371	2.9745800	0.0000333
456.0000000	4.9927800	0.0000368	2.9680700	0.0000334
457.0000000	4.9818800	0.0000368	2.9615900	0.0000333
458.0000000	4.9710300	0.0000371	2.9551400	0.0000340
459.0000000	4.9602200	0.0000367	2.9487200	0.0000349
460.0000000	4.9494600	0.0000369	2.9423200	0.0000336
461.0000000	4.9387500	0.0000386	2.9359500	0.0000334
462.0000000	4.9280800	0.0000373	2.9296100	0.0000333
463.0000000	4.9174600	0.0000366	2.9233000	0.0000335
464.0000000	4.9068800	0.0000366	2.9170100	0.0000335
465.0000000	4.8963600	0.0000365	2.9107500	0.0000334
466.0000000	4.8858700	0.0000368	2.9045200	0.0000335
467.0000000	4.8754300	0.0000367	2.8983100	0.0000337
468.0000000	4.8650400	0.0000366	2.8921300	0.0000333
469.0000000	4.8546800	0.0000367	2.8859800	0.0000334
470.0000000	4.8443800	0.0000368	2.8798500	0.0000332
471.0000000	4.8341100	0.0000424	2.8737500	0.0000335
472.0000000	4.8238900	0.0000364	2.8676700	0.0000332
473.0000000	4.8137200	0.0000363	2.8616200	0.0000332
474.0000000	4.8035800	0.0000363	2.8556000	0.0000337
475.0000000	4.7934900	0.0000366	2.8496000	0.0000364
476.0000000	4.7834400	0.0000366	2.8436300	0.0000332
477.0000000	4.7734300	0.0000363	2.8376800	0.0000336
478.0000000	4.7634700	0.0000364	2.8317500	0.0000335
479.0000000	4.7535400	0.0000363	2.8258500	0.0000370
480.0000000	4.7436600	0.0000401	2.8199800	0.0000332
481.0000000	4.7338200	0.0000365	2.8141300	0.0000334
482.0000000	4.7240200	0.0000389	2.8083000	0.0000334
483.0000000	4.7142600	0.0000363	2.8025000	0.0000348
484.0000000	4.7045400	0.0000361	2.7967200	0.0000335
485.0000000	4.6948600	0.0000360	2.7909700	0.0000333
486.0000000	4.6852200	0.0000362	2.7852400	0.0000335
487.0000000	4.6756200	0.0000362	2.7795300	0.0000340
488.0000000	4.6660600	0.0000361	2.7738400	0.0000335
489.0000000	4.6565300	0.0000372	2.7681800	0.0000335
490.0000000	4.6470500	0.0000361	2.7625500	0.0000335
491.0000000	4.6376000	0.0000360	2.7569300	0.0000334
492.0000000	4.6282000	0.0000361	2.7513400	0.0000335
493.0000000	4.6188300	0.0000412	2.7457700	0.0000334
494.0000000	4.6095000	0.0000364	2.7402200	0.0000336
495.0000000	4.6002000	0.0000366	2.7347000	0.0000336
496.0000000	4.5909500	0.0000358	2.7292000	0.0000336
497.0000000	4.5817300	0.0000383	2.7237200	0.0000338
498.0000000	4.5725500	0.0000363	2.7182600	0.0000350
499.0000000	4.5634000	0.0000361	2.7128200	0.0000338
500.0000000	4.5542900	0.0000359	2.7074100	0.0000336
501.0000000	4.5452200	0.0000370	2.7020100	0.0000333
502.0000000	4.5361900	0.0000362	2.6966400	0.0000334
503.0000000	4.5271900	0.0000360	2.6912900	0.0000335
504.0000000	4.5182200	0.0000415	2.6859600	0.0000338
505.0000000	4.5092900	0.0000376	2.6806500	0.0000339
506.0000000	4.5004000	0.0000359	2.6753700	0.0000336
507.0000000	4.4915400	0.0000359	2.6701000	0.0000332
508.0000000	4.4827100	0.0000359	2.6648500	0.0000334
509.0000000	4.4739200	0.0000361	2.6596300	0.0000333
510.0000000	4.4651700	0.0000359	2.6544200	0.0000334
511.0000000	4.4564500	0.0000370	2.6492400	0.0000332
512.0000000	4.4477600	0.0000362	2.6440700	0.0000339
513.0000000	4.4391100	0.0000394	2.6389300	0.0000335
514.0000000	4.4304900	0.0000420	2.6338100	0.0000333
515.0000000	4.4219000	0.0000367	2.6287000	0.0000334
516.0000000	4.4133500	0.0000363	2.6236200	0.0000347
517.0000000	4.4048300	0.0000360	2.6185500	0.0000329
518.0000000	4.3963400	0.0000419	2.6135100	0.0000341
519.0000000	4.3878900	0.0000367	2.6084800	0.0000334
520.0000000	4.3794700	0.0000370	2.6034700	0.0000331
521.0000000	4.3710800	0.0000359	2.5984900	0.0000329
522.0000000	4.3627200	0.0000359	2.5935200	0.0000329
523.0000000	4.3543900	0.0000360	2.5885700	0.0000330
524.0000000	4.3461000	0.0000360	2.5836400	0.0000333
525.0000000	4.3378400	0.0000365	2.5787300	0.0000330
526.0000000	4.3296000	0.0000362	2.5738300	0.0000328
527.0000000	4.3214000	0.0000361	2.5689600	0.0000329
528.0000000	4.3132400	0.0000360	2.5641000	0.0000326
529.0000000	4.3051000	0.0000358	2.5592600	0.0000326
530.0000000	4.2969900	0.0000357	2.5544400	0.0000327
531.0000000	4.2889100	0.0000359	2.5496400	0.0000330
532.0000000	4.2808700	0.0000360	2.5448600	0.0000331
533.0000000	4.2728500	0.0000360	2.5400900	0.0000338
534.0000000	4.2648600	0.0000358	2.5353500	0.0000332
535.0000000	4.2569100	0.0000360	2.5306200	0.0000333
536.0000000	4.2489800	0.0000358	2.5259000	0.0000334
537.0000000	4.2410800	0.0000358	2.5212100	0.0000333
538.0000000	4.2332100	0.0000357	2.5165300	0.0000333
539.0000000	4.2253700	0.0000357	2.5118700	0.0000342
540.0000000	4.2175600	0.0000355	2.5072300	0.0000332
541.0000000	4.2097800	0.0000356	2.5026000	0.0000356
542.0000000	4.2020300	0.0000356	2.4979900	0.0000330
543.0000000	4.1943000	0.0000356	2.4934000	0.0000331
544.0000000	4.1866100	0.0000357	2.4888300	0.0000334
545.0000000	4.1789400	0.0000357	2.4842700	0.0000331
546.0000000	4.1713000	0.0000355	2.4797300	0.0000331
547.0000000	4.1636900	0.0000356	2.4752000	0.0000330
548.0000000	4.1561000	0.0000362	2.4706900	0.0000332
549.0000000	4.1485500	0.0000355	2.4662000	0.0000331
550.0000000	4.1410200	0.0000355	2.4617200	0.0000331
551.0000000	4.1335200	0.0000358	2.4572600	0.0000341
552.0000000	4.1260400	0.0000355	2.4528200	0.0000329
553.0000000	4.1185900	0.0000357	2.4483900	0.0000329
554.0000000	4.1111700	0.0000357	2.4439800	0.0000330
555.0000000	4.1037800	0.0000358	2.4395900	0.0000337
556.0000000	4.0964100	0.0000355	2.4352100	0.0000331
557.0000000	4.0890700	0.0000353	2.4308400	0.0000334
558.0000000	4.0817600	0.0000355	2.4264900	0.0000332
559.0000000	4.0744700	0.0000355	2.4221600	0.0000332
560.0000000	4.0672000	0.0000355	2.4178400	0.0000328
561.0000000	4.0599700	0.0000354	2.4135400	0.0000328
562.0000000	4.0527600	0.0000358	2.4092500	0.0000331
563.0000000	4.0455700	0.0000359	2.4049800	0.0000330
564.0000000	4.0384100	0.0000357	2.4007300	0.0000332
565.0000000	4.0312700	0.0000358	2.3964800	0.0000325
566.0000000	4.0241600	0.0000354	2.3922600	0.0000328
567.0000000	4.0170800	0.0000354	2.5930000	0.0000335
568.0000000	4.0100200	0.0000354	2.5884400	0.0000337
569.0000000	4.0029800	0.0000393	2.8902400	0.0000332
570.0000000	3.9959700	0.0000357	3.1909900	0.0000336
571.0000000	3.9889900	0.0000355	3.3889300	0.0000338
572.0000000	3.9820300	0.0000394	3.3830100	0.0000332
573.0000000	3.9750900	0.0000355	3.3771200	0.0000340
574.0000000	3.9681800	0.0000374	3.3712500	0.0000331
575.0000000	3.9612900	0.0000364	3.3653900	0.0000328
576.0000000	3.9544200	0.0000370	3.3595600	0.0000331
577.0000000	3.9475800	0.0000359	3.3537500	0.0000330
578.0000000	3.9407600	0.0000352	3.3479600	0.0000334
579.0000000	3.9339700	0.0000376	3.3421800	0.0000329
580.0000000	3.9272000	0.0000353	3.3364300	0.0000332
581.0000000	3.9204500	0.0000372	3.3307000	0.0000333
582.0000000	3.9137200	0.0000363	3.3249900	0.0000335
583.0000000	3.9070200	0.0000355	3.3192900	0.0000343
584.0000000	3.9003400	0.0000356	3.3136200	0.0000339
585.0000000	3.8936900	0.0000353	3.3079600	0.0000340
586.0000000	3.8870600	0.0000354	3.3023300	0.0000341
587.0000000	3.8804400	0.0000353	3.2967100	0.0000341
588.0000000	3.8738600	0.0000353	3.2911200	0.0000340
589.0000000	3.8672900	0.0000353	3.2855400	0.0000343
590.0000000	3.8607500	0.0000355	3.2799800	0.0000345
591.0000000	3.8542300	0.0000359	3.2744400	0.0000342
592.0000000	3.8477300	0.0000355	3.2689200	0.0000343
593.0000000	3.8412500	0.0000355	3.2634100	0.0000344
594.0000000	3.8347900	0.0000352	3.2579300	0.0000354
595.0000000	3.8283600	0.0000354	3.2524600	0.0000342
596.0000000	3.8219500	0.0000354	3.2470100	0.0000341
597.0000000	3.8155500	0.0000354	3.2415800	0.0000342
598.0000000	3.8091800	0.0000353	3.2361700	0.0000341
599.0000000	3.8028400	0.0000353	3.2307800	0.0000350
600.0000000	3.7965100	0.0000358	3.2254000	0.0000348
601.0000000	3.7902000	0.0000355	3.2200400	0.0000347
602.0000000	3.7839200	0.0000354	3.2147000	0.0000344
603.0000000	3.7776500	0.0000355	3.2093800	0.0000345
604.0000000	3.7714100	0.0000353	3.2040800	0.0000344
605.0000000	3.7651800	0.0000354	3.1987900	0.0000346
606.0000000	3.7589800	0.0000353	3.1935200	0.0000347
607.0000000	3.7528000	0.0000353	3.1882700	0.0000344
608.0000000	3.7466400	0.0000354	3.1830300	0.0000344
609.0000000	3.7404900	0.0000352	3.1778100	0.0000343
610.0000000	3.7343700	0.0000354	3.1726100	0.0000344
611.0000000	3.7282700	0.0000352	3.1674300	0.0000343
612.0000000	3.7221900	0.0000354	3.1622600	0.0000342
613.0000000	3.7161300	0.0000353	3.1571100	0.0000343
614.0000000	3.7100800	0.0000354	3.1519800	0.0000343
615.0000000	3.7040600	0.0000359	3.1468600	0.0000343
616.0000000	3.6980600	0.0000353	3.1417600	0.0000346
617.0000000	3.6920700	0.0000356	3.1366800	0.0000342
618.0000000	3.6861100	0.0000355	3.1316100	0.0000344
619.0000000	3.6801600	0.0000354	3.1265600	0.0000343
620.0000000	3.6742400	0.0000360	3.1215200	0.0000343
621.0000000	3.6683300	0.0000356	3.1165100	0.0000344
622.0000000	3.6624400	0.0000354	3.1115000	0.0000349
623.0000000	3.6565700	0.0000354	3.1065200	0.0000347
624.0000000	3.6507200	0.0000355	3.1015500	0.0000347
625.0000000	3.6448900	0.0000355	3.0965900	0.0000351
626.0000000	3.6390800	0.0000354	3.0916500	0.0000344
627.0000000	3.6332800	0.0000353	3.0867300	0.0000345
628.0000000	3.6275100	0.0000354	3.0818200	0.0000347
629.0000000	3.6217500	0.0000355	3.0769300	0.0000345
630.0000000	3.6160100	0.0000355	3.0720600	0.0000343
631.0000000	3.6102900	0.0000353	3.0671900	0.0000343
632.0000000	3.6045800	0.0000354	3.0623500	0.0000343
633.0000000	3.5989000	0.0000354	3.0575200	0.0000344
634.0000000	3.5932300	0.0000355	3.0527000	0.0000342
635.0000000	3.5875800	0.0000356	3.0479000	0.0000344
636.0000000	3.5819500	0.0000358	3.0431200	0.0000343
637.0000000	3.5763300	0.0000354	3.0383500	0.0000344
638.0000000	3.5707400	0.0000354	3.0335900	0.0000344
639.0000000	3.5651600	0.0000354	3.0288500	0.0000342
640.0000000	3.5596000	0.0000354	3.0241300	0.0000342
641.0000000	3.5540500	0.0000353	3.0194200	0.0000342
642.0000000	3.5485200	0.0000353	3.0147200	0.0000349
643.0000000	3.5430100	0.0000353	3.0100400	0.0000351
644.0000000	3.5375200	0.0000354	3.0053700	0.0000346
645.0000000	3.5320500	0.0000356	3.0007200	0.0000347
646.0000000	3.5265900	0.0000354	2.9960800	0.0000342
647.0000000	3.5211400	0.0000355	2.9914600	0.0000344
648.0000000	3.5157200	0.0000354	2.9868500	0.0000346
649.0000000	3.5103100	0.0000354	2.9822600	0.0000346
650.0000000	3.5049200	0.0000355	2.9776800	0.0000346
651.0000000	3.4995400	0.0000354	2.9731100	0.0000346
652.0000000	3.4941800	0.0000355	2.9685600	0.0000346
653.0000000	3.4888400	0.0000353	2.9640200	0.0000347
654.0000000	3.4835100	0.0000363	2.9594900	0.0000343
655.0000000	3.4782000	0.0000357	2.9549800	0.0000343
656.0000000	3.4729100	0.0000356	2.9504800	0.0000346
657.0000000	3.4676300	0.0000357	2.9460000	0.0000349
658.0000000	3.4623700	0.0000359	2.9415300	0.0000347
659.0000000	3.4571200	0.0000355	2.9370700	0.0000346
660.0000000	3.4518900	0.0000356	2.9326300	0.0000346
661.0000000	3.4466800	0.0000356	2.9282000	0.0000345
662.0000000	3.4414800	0.0000356	2.9237800	0.0000346
663.0000000	3.4363000	0.0000355	2.9193800	0.0000344
664.0000000	3.4311300	0.0000355	2.9149900	0.0000345
665.0000000	3.4259800	0.0000353	2.9106100	0.0000344
666.0000000	3.4208400	0.0000354	2.9062500	0.0000344
667.0000000	3.4157200	0.0000353	2.9019000	0.0000373
668.0000000	3.4106100	0.0000353	2.8975600	0.0000347
669.0000000	3.4055200	0.0000355	2.8932300	0.0000343
670.0000000	3.4004500	0.0000356	2.8889200	0.0000342
671.0000000	3.3953900	0.0000356	2.8846200	0.0000344
672.0000000	3.3903400	0.0000355	2.8803400	0.0000344
673.0000000	3.3853100	0.0000368	2.8760600	0.0000344
674.0000000	3.3803000	0.0000356	2.8718000	0.0000345
675.0000000	3.3753000	0.0000355	2.8675500	0.0000383
676.0000000	3.3703100	0.0000361	2.8633200	0.0000344
677.0000000	3.3653400	0.0000358	2.8591000	0.0000355
678.0000000	3.3603900	0.0000357	2.8548800	0.0000366
679.0000000	3.3554400	0.0000357	2.8506900	0.0000348
680.0000000	3.3505200	0.0000356	2.8465000	0.0000347
681.0000000	3.3456000	0.0000356	2.8423300	0.0000346
682.0000000	3.3407000	0.0000362	2.8381700	0.0000344
683.0000000	3.3358200	0.0000359	2.8340200	0.0000344
684.0000000	3.3309500	0.0000358	2.8298800	0.0000344
685.0000000	3.3261000	0.0000355	2.8257500	0.0000345
686.0000000	3.3212500	0.0000355	2.8216400	0.0000383
687.0000000	3.3164300	0.0000357	2.8175400	0.0000343
688.0000000	3.3116100	0.0000357	2.8134500	0.0000346
689.0000000	3.3068100	0.0000356	2.8093700	0.0000357
690.0000000	3.3020300	0.0000358	2.8053100	0.0000346
691.0000000	3.2972600	0.0000357	2.8012500	0.0000345
692.0000000	3.2925000	0.0000355	2.7972100	0.0000349
693.0000000	3.2877500	0.0000357	2.7931800	0.0000365
694.0000000	3.2830200	0.0000355	2.7891600	0.0000348
695.0000000	3.2783100	0.0000354	2.7851500	0.0000345
696.0000000	3.2736000	0.0000355	2.7811600	0.0000369
697.0000000	3.2689100	0.0000356	2.7771700	0.0000346
698.0000000	3.2642400	0.0000355	2.7732000	0.0000343
699.0000000	3.2595700	0.0000355	2.7692400	0.0000343
700.0000000	3.2549200	0.0000356	2.7652900	0.0000345
701.0000000	3.2502900	0.0000356	2.7613500	0.0000350
702.0000000	3.2456600	0.0000356	2.7574200	0.0000346
703.0000000	3.2410500	0.0000354	2.7535000	0.0000349
704.0000000	3.2364600	0.0000357	2.7496000	0.0000346
705.0000000	3.2318700	0.0000356	2.7457000	0.0000347
706.0000000	3.2273000	0.0000355	2.7418200	0.0000349
707.0000000	3.2227400	0.0000356	2.7379500	0.0000346
708.0000000	3.2182000	0.0000355	2.7340900	0.0000351
709.0000000	3.2136600	0.0000355	2.7302400	0.0000344
710.0000000	3.2091400	0.0000357	2.7264000	0.0000344
711.0000000	3.2046400	0.0000357	2.7225700	0.0000348
712.0000000	3.2001400	0.0000356	2.7187500	0.0000346
713.0000000	3.1956600	0.0000354	2.7149400	0.0000346
714.0000000	3.1911900	0.0000355	2.7111400	0.0000346
715.0000000	3.1867300	0.0000355	2.7073600	0.0000346
716.0000000	3.1822900	0.0000354	2.7035800	0.0000346
717.0000000	3.1778600	0.0000355	2.6998100	0.0000346
718.0000000	3.1734400	0.0000360	2.6960600	0.0000370
719.0000000	3.1690300	0.0000357	2.6923200	0.0000348
720.0000000	3.1646300	0.0000354	2.6885800	0.0000347
721.0000000	3.1602500	0.0000361	2.6848600	0.0000347
722.0000000	3.1558800	0.0000358	2.6811400	0.0000370
723.0000000	3.1515200	0.0000357	2.6774400	0.0000348
724.0000000	3.1471700	0.0000355	2.6737500	0.0000374
725.0000000	3.1428400	0.0000355	2.6700600	0.0000352
726.0000000	3.1385200	0.0000361	2.6663900	0.0000358
727.0000000	3.1342100	0.0000356	2.6627300	0.0000353
728.0000000	3.1299100	0.0000358	2.6590800	0.0000350
729.0000000	3.1256200	0.0000358	2.6554300	0.0000363
730.0000000	3.1213400	0.0000355	2.6518000	0.0000349
731.0000000	3.1170800	0.0000356	2.6481800	0.0000350
732.0000000	3.1128300	0.0000355	2.6445700	0.0000349
733.0000000	3.1085900	0.0000356	2.6409600	0.0000359
734.0000000	3.1043600	0.0000356	2.6373700	0.0000347
735.0000000	3.1001400	0.0000355	2.6337900	0.0000348
736.0000000	3.0959300	0.0000370	2.6302100	0.0000350
737.0000000	3.0917400	0.0000357	2.6266500	0.0000351
738.0000000	3.0875500	0.0000358	2.6230900	0.0000349
739.0000000	3.0833800	0.0000355	2.6195500	0.0000350
740.0000000	3.0792200	0.0000355	2.6160100	0.0000348
741.0000000	3.0750700	0.0000371	2.6124900	0.0000347
742.0000000	3.0709300	0.0000356	2.6089700	0.0000347
743.0000000	3.0668000	0.0000355	2.6054700	0.0000347
744.0000000	3.0626900	0.0000355	2.6019700	0.0000347
745.0000000	3.0585800	0.0000373	2.5984800	0.0000357
746.0000000	3.0544900	0.0000356	2.5950000	0.0000353
747.0000000	3.0504000	0.0000356	2.5915300	0.0000349
748.0000000	3.0463300	0.0000357	2.5880700	0.0000357
749.0000000	3.0422700	0.0000357	2.5846200	0.0000345
750.0000000	3.0382200	0.0000358	2.5811800	0.0000357
751.0000000	3.0341800	0.0000358	2.5777500	0.0000347
752.0000000	3.0301500	0.0000360	2.5743300	0.0000348
753.0000000	3.0261300	0.0000357	2.5709100	0.0000348
754.0000000	3.0221200	0.0000357	2.5675100	0.0000348
755.0000000	3.0181200	0.0000356	2.5641100	0.0000349
756.0000000	3.0141400	0.0000356	2.5607200	0.0000348
757.0000000	3.0101600	0.0000355	2.5573400	0.0000347
758.0000000	3.0061900	0.0000355	2.5539700	0.0000347
759.0000000	3.0022400	0.0000370	2.5506100	0.0000346
760.0000000	2.9982900	0.0000356	2.5472600	0.0000347
761.0000000	2.9943600	0.0000356	2.5439200	0.0000347
762.0000000	2.9904300	0.0000357	2.5405900	0.0000347
763.0000000	2.9865200	0.0000357	2.5372600	0.0000347
764.0000000	2.9826200	0.0000357	2.5339400	0.0000346
765.0000000	2.9787200	0.0000367	2.5306400	0.0000345
766.0000000	2.9748400	0.0000356	2.5273400	0.0000350
767.0000000	2.9709700	0.0000356	2.5240500	0.0000348
768.0000000	2.9671000	0.0000355	2.5207600	0.0000346
769.0000000	2.9632500	0.0000356	2.5174900	0.0000345
770.0000000	2.9594100	0.0000356	2.5142200	0.0000355
771.0000000	2.9555700	0.0000367	2.5109700	0.0000346
772.0000000	2.9517500	0.0000355	2.5077200	0.0000345
773.0000000	2.9479300	0.0000355	2.5044800	0.0000345
774.0000000	2.9441300	0.0000356	2.5012500	0.0000346
775.0000000	2.9403400	0.0000357	2.4980200	0.0000344
776.0000000	2.9365500	0.0000355	2.4948100	0.0000348
777.0000000	2.9327800	0.0000358	2.4916000	0.0000353
778.0000000	2.9290100	0.0000356	2.4884000	0.0000349
779.0000000	2.9252600	0.0000355	2.4852100	0.0000353
780.0000000	2.9215100	0.0000357	2.4820300	0.0000349
781.0000000	2.9177800	0.0000357	2.4788600	0.0000351
782.0000000	2.9140500	0.0000357	2.4756900	0.0000352
783.0000000	2.9103300	0.0000358	2.4725300	0.0000350
784.0000000	2.9066300	0.0000358	2.4693800	0.0000348
785.0000000	2.9029300	0.0000358	2.4662400	0.0000348
786.0000000	2.8992400	0.0000359	2.4631100	0.0000348
787.0000000	2.8955600	0.0000361	2.4599800	0.0000348
788.0000000	2.8918900	0.0000359	2.4568700	0.0000348
789.0000000	2.8882300	0.0000360	2.4537600	0.0000349
790.0000000	2.8845800	0.0000360	2.4506500	0.0000355
791.0000000	2.8809400	0.0000360	2.4475600	0.0000350
792.0000000	2.8773000	0.0000360	2.4444700	0.0000348
793.0000000	2.8736800	0.0000358	2.4413900	0.0000348
794.0000000	2.8700600	0.0000359	2.4383200	0.0000349
795.0000000	2.8664600	0.0000359	2.4352600	0.0000347
796.0000000	2.8628600	0.0000358	2.4322000	0.0000345
797.0000000	2.8592700	0.0000360	2.4291600	0.0000361
798.0000000	2.8557000	0.0000361	2.4261200	0.0000347
799.0000000	2.8521300	0.0000359	2.4230800	0.0000346
800.0000000	2.8485700	0.0000359	2.4200600	0.0000349
801.0000000	2.8450100	0.0000361	2.4170400	0.0000348
802.0000000	2.8414700	0.0000360	2.4140300	0.0000366
803.0000000	2.8379400	0.0000360	2.4110300	0.0000354
804.0000000	2.8344100	0.0000362	2.4080300	0.0000349
805.0000000	2.8309000	0.0000361	2.4050500	0.0000353
806.0000000	2.8273900	0.0000362	2.4020700	0.0000356
807.0000000	2.8238900	0.0000360	2.3990900	0.0000346
808.0000000	2.8204000	0.0000359	2.3961300	0.0000349
809.0000000	2.8169200	0.0000359	2.3931700	0.0000349
810.0000000	2.8134400	0.0000360	2.3902200	0.0000347
811.0000000	2.8099800	0.0000361	2.3872700	0.0000347
812.0000000	2.8065200	0.0000381	2.3843400	0.0000364
813.0000000	2.8030700	0.0000361	2.3814100	0.0000348
814.0000000	2.7996300	0.0000360	2.3784900	0.0000359
815.0000000	2.7962000	0.0000361	2.3755700	0.0000349
816.0000000	2.7927800	0.0000360	2.3726600	0.0000348
817.0000000	2.7893700	0.0000360	2.3697600	0.0000352
818.0000000	2.7859600	0.0000359	2.3668700	0.0000354
819.0000000	2.7825600	0.0000361	2.3639800	0.0000347
820.0000000	2.7791700	0.0000364	2.3611000	0.0000345
821.0000000	2.7757900	0.0000363	2.3582300	0.0000347
822.0000000	2.7724200	0.0000361	2.3553700	0.0000348
823.0000000	2.7690600	0.0000361	2.3525100	0.0000348
824.0000000	2.7657000	0.0000361	2.3496600	0.0000345
825.0000000	2.7623500	0.0000362	2.3468100	0.0000347
826.0000000	2.7590100	0.0000362	2.3439700	0.0000352
827.0000000	2.7556800	0.0000360	2.3411400	0.0000347
828.0000000	2.7523500	0.0000360	2.3383200	0.0000347
829.0000000	2.7490400	0.0000360	2.3355000	0.0000348
830.0000000	2.7457300	0.0000361	2.5424900	0.0000361
831.0000000	2.7424300	0.0000360	2.5394400	0.0000350
832.0000000	2.7391400	0.0000361	2.7456800	0.0000351
833.0000000	2.7358500	0.0000363	3.0559600	0.0000372
834.0000000	2.7325800	0.0000369	3.2610900	0.0000354
835.0000000	2.7293100	0.0000364	3.3614600	0.0000352
836.0000000	2.7260500	0.0000361	3.3574500	0.0000359
837.0000000	2.7227900	0.0000360	3.3534400	0.0000356
838.0000000	2.7195500	0.0000367	3.3494400	0.0000351
839.0000000	2.7163100	0.0000362	3.3454600	0.0000350
840.0000000	2.7130800	0.0000366	3.3414800	0.0000353
841.0000000	2.7098600	0.0000361	3.3375100	0.0000352
842.0000000	2.7066400	0.0000362	3.3335500	0.0000352
843.0000000	2.7034400	0.0000363	3.3296000	0.0000366
844.0000000	2.7002400	0.0000361	3.3256600	0.0000358
845.0000000	2.6970500	0.0000363	3.3217300	0.0000358
846.0000000	2.6938600	0.0000364	3.3178100	0.0000376
847.0000000	2.6906900	0.0000364	3.3139000	0.0000367
848.0000000	2.6875200	0.0000366	3.3099900	0.0000363
849.0000000	2.6843500	0.0000363	3.3061000	0.0000366
850.0000000	2.6812000	0.0000361	3.3022100	0.0000361
851.0000000	2.6780500	0.0000362	3.2983400	0.0000362
852.0000000	2.6749100	0.0000362	3.2944700	0.0000382
853.0000000	2.6717800	0.0000363	3.2906100	0.0000364
854.0000000	2.6686600	0.0000360	3.2867600	0.0000367
855.0000000	2.6655400	0.0000363	3.2829200	0.0000368
856.0000000	2.6624300	0.0000361	3.2790900	0.0000365
857.0000000	2.6593300	0.0000363	3.2752700	0.0000364
858.0000000	2.6562300	0.0000363	3.2714600	0.0000363
859.0000000	2.6531400	0.0000364	3.2676500	0.0000364
860.0000000	2.6500600	0.0000370	3.2638600	0.0000365
861.0000000	2.6469900	0.0000364	3.2600700	0.0000363
862.0000000	2.6439200	0.0000362	3.2563000	0.0000364
863.0000000	2.6408600	0.0000365	3.2525300	0.0000371
864.0000000	2.6378100	0.0000363	3.2487700	0.0000368
865.0000000	2.6347600	0.0000365	3.2450200	0.0000367
866.0000000	2.6317200	0.0000371	3.2412700	0.0000364
867.0000000	2.6286900	0.0000366	3.2375400	0.0000362
868.0000000	2.6256600	0.0000364	3.2338100	0.0000367
869.0000000	2.6226500	0.0000380	3.2301000	0.0000366
870.0000000	2.6196300	0.0000371	3.2263900	0.0000364
871.0000000	2.6166300	0.0000364	3.2226900	0.0000363
872.0000000	2.6136300	0.0000379	3.2190000	0.0000365
873.0000000	2.6106400	0.0000367	3.2153100	0.0000364
874.0000000	2.6076600	0.0000373	3.2116400	0.0000371
875.0000000	2.6046800	0.0000363	3.2079700	0.0000364
876.0000000	2.6017100	0.0000370	3.2043100	0.0000380
877.0000000	2.5987500	0.0000363	3.2006600	0.0000366
878.0000000	2.5957900	0.0000369	3.1970200	0.0000385
879.0000000	2.5928400	0.0000364	3.1933900	0.0000368
880.0000000	2.5899000	0.0000365	3.1897700	0.0000384
881.0000000	2.5869600	0.0000364	3.1861500	0.0000365
882.0000000	2.5840300	0.0000380	3.1825400	0.0000372
883.0000000	2.5811100	0.0000366	3.1789400	0.0000370
884.0000000	2.5781900	0.0000375	3.1753500	0.0000368
885.0000000	2.5752800	0.0000368	3.1717600	0.0000368
886.0000000	2.5723800	0.0000378	3.1681900	0.0000367
887.0000000	2.5694800	0.0000366	3.1646200	0.0000374
888.0000000	2.5665900	0.0000366	3.1610600	0.0000365
889.0000000	2.5637100	0.0000377	3.1575100	0.0000383
890.0000000	2.5608300	0.0000366	3.1539700	0.0000372
891.0000000	2.5579600	0.0000366	3.1504300	0.0000383
892.0000000	2.5551000	0.0000365	3.1469000	0.0000365
893.0000000	2.5522400	0.0000372	3.1433800	0.0000383
894.0000000	2.5493900	0.0000367	3.1398700	0.0000363
895.0000000	2.5465400	0.0000365	3.1363600	0.0000364
896.0000000	2.5437000	0.0000372	3.1328700	0.0000371
897.0000000	2.5408700	0.0000365	3.1293800	0.0000363
898.0000000	2.5380400	0.0000368	3.1259000	0.0000364
899.0000000	2.5352200	0.0000365	3.1224300	0.0000367
900.0000000	2.5324100	0.0000367	3.1189600	0.0000366
901.0000000	2.5296000	0.0000365	3.1155000	0.0000366
902.0000000	2.5268000	0.0000368	3.1120500	0.0000369
903.0000000	2.5240100	0.0000375	3.1086100	0.0000366
904.0000000	2.5212200	0.0000368	3.1051700	0.0000365
905.0000000	2.5184300	0.0000368	3.1017500	0.0000366
906.0000000	2.5156600	0.0000368	3.0983300	0.0000364
907.0000000	2.5128900	0.0000366	3.0949200	0.0000370
908.0000000	2.5101200	0.0000365	3.0915100	0.0000368
909.0000000	2.5073600	0.0000366	3.0881100	0.0000370
910.0000000	3.2265300	0.0000386	3.0847200	0.0000365
911.0000000	3.2229900	0.0000387	3.0813400	0.0000367
912.0000000	3.2194600	0.0000388	3.0779700	0.0000368
913.0000000	3.9354900	0.0000412	3.0746000	0.0000365
914.0000000	4.6499500	0.0000438	3.0712400	0.0000366
915.0000000	4.6448700	0.0000433	3.0678900	0.0000369
916.0000000	4.6398100	0.0000443	3.0645400	0.0000366
917.0000000	6.0675800	0.0000477	3.0612000	0.0000365
918.0000000	7.4922400	0.0000509	3.0578700	0.0000366
919.0000000	8.1989500	0.0000533	3.0545500	0.0000367
920.0000000	8.9041300	0.0000556	3.0512300	0.0000369
921.0000000	8.8944700	0.0000553	3.0479200	0.0000368
922.0000000	8.8848400	0.0000551	3.0446200	0.0000366
923.0000000	8.8752200	0.0000557	3.0413200	0.0000372
924.0000000	8.8656300	0.0000556	3.0380400	0.0000368
925.0000000	8.8560500	0.0000557	3.0347500	0.0000373
926.0000000	9.5559500	0.0000578	3.0314800	0.0000368
927.0000000	9.5456600	0.0000581	3.0282100	0.0000365
928.0000000	9.5353800	0.0000571	3.0249500	0.0000366
929.0000000	9.5251300	0.0000574	3.0217000	0.0000368
930.0000000	9.5149000	0.0000573	3.0184600	0.0000366
931.0000000	9.5046900	0.0000573	3.0152200	0.0000369
932.0000000	9.4945000	0.0000578	3.0119900	0.0000366
933.0000000	9.4843400	0.0000576	3.0087600	0.0000366
934.0000000	9.4741900	0.0000578	3.0055400	0.0000367
935.0000000	9.4640700	0.0000585	3.0023300	0.0000369
936.0000000	9.4539700	0.0000577	2.9991300	0.0000368
937.0000000	9.4438900	0.0000578	2.9959300	0.0000368
938.0000000	9.4338300	0.0000578	2.9927400	0.0000371
939.0000000	9.4238000	0.0000574	2.9895600	0.0000367
940.0000000	9.4137800	0.0000573	2.9863800	0.0000366
941.0000000	9.4037900	0.0000593	2.9832100	0.0000366
942.0000000	9.3938200	0.0000579	2.9800500	0.0000367
943.0000000	9.3838700	0.0000572	2.9768900	0.0000368
944.0000000	9.3739400	0.0000568	2.9737400	0.0000368
945.0000000	9.3640300	0.0000575	2.9706000	0.0000368
946.0000000	9.3541400	0.0000573	2.9674600	0.0000366
947.0000000	9.3442700	0.0000601	2.9643300	0.0000366
948.0000000	9.3344300	0.0000592	2.9612000	0.0000371
949.0000000	9.3246000	0.0000582	2.9580900	0.0000369
950.0000000	9.3148000	0.0000560	2.9549800	0.0000381
951.0000000	9.3050100	0.0000572	2.9518700	0.0000369
952.0000000	9.2952500	0.0000568	2.9487800	0.0000368
953.0000000	9.2855000	0.0000565	2.9456800	0.0000365
954.0000000	9.2757800	0.0000572	2.9426000	0.0000368
955.0000000	9.2660800	0.0000567	2.9395200	0.0000366
956.0000000	9.2564000	0.0000567	2.9364500	0.0000373
957.0000000	9.2467300	0.0000566	2.9333900	0.0000369
958.0000000	9.2370900	0.0000562	2.9303300	0.0000369
959.0000000	9.2274700	0.0000584	2.9272700	0.0000369
960.0000000	9.2178700	0.0000589	2.9242300	0.0000367
961.0000000	9.2082800	0.0000581	2.9211900	0.0000369
962.0000000	9.1987200	0.0000562	2.9181500	0.0000370
963.0000000	9.1891800	0.0000556	2.9151300	0.0000369
964.0000000	9.1796600	0.0000555	2.9121100	0.0000369
965.0000000	9.1701600	0.0000554	2.9090900	0.0000367
966.0000000	9.1606700	0.0000551	2.9060800	0.0000366
967.0000000	9.1512100	0.0000553	2.9030800	0.0000368
968.0000000	9.1417600	0.0000549	2.9000900	0.0000368
969.0000000	9.1323400	0.0000553	2.8971000	0.0000368
970.0000000	9.1229400	0.0000553	2.8941100	0.0000365
971.0000000	9.1135500	0.0000548	2.8911300	0.0000367
972.0000000	9.1041800	0.0000553	2.8881600	0.0000366
973.0000000	9.0948400	0.0000602	2.8852000	0.0000367
974.0000000	9.0855100	0.0000567	2.8822400	0.0000368
975.0000000	9.0762000	0.0000570	2.8792900	0.0000367
976.0000000	9.0669100	0.0000549	2.8763400	0.0000366
977.0000000	9.0576400	0.0000549	2.8734000	0.0000367
978.0000000	9.0483900	0.0000549	2.8704600	0.0000368
979.0000000	9.0391500	0.0000548	2.8675300	0.0000369
980.0000000	9.0299400	0.0000547	2.8646100	0.0000371
981.0000000	9.0207400	0.0000548	2.8616900	0.0000368
982.0000000	9.0115700	0.0000542	2.8587800	0.0000369
983.0000000	9.0024100	0.0000542	2.8558800	0.0000368
984.0000000	8.9932700	0.0000546	2.8529800	0.0000372
985.0000000	8.9841500	0.0000543	2.8500800	0.0000371
986.0000000	8.9750500	0.0000546	2.8472000	0.0000389
987.0000000	8.9659600	0.0000568	2.8443100	0.0000373
988.0000000	8.9569000	0.0000581	2.8414400	0.0000378
989.0000000	8.9478500	0.0000566	2.8385700	0.0000389
990.0000000	8.9388200	0.0000577	2.8357000	0.0000378
991.0000000	8.9298100	0.0000568	2.8328500	0.0000376
992.0000000	8.9208200	0.0000608	2.8299900	0.0000398
993.0000000	8.9118400	0.0000557	2.8271500	0.0000379
994.0000000	8.9028800	0.0000555	2.8243000	0.0000376
995.0000000	8.8939500	0.0000560	2.8214700	0.0000394
996.0000000	8.8850300	0.0000541	2.8186400	0.0000377
997.0000000	8.8761200	0.0000539	2.8158100	0.0000372
998.0000000	8.8672400	0.0000540	2.8130000	0.0000379
999.0000000	8.8583700	0.0000537	2.8101800	0.0000376

==> csvs/uncompressed_sizes_1.1.csv <==
0,0.0
1,624.0
12,62.5455
13,62.6667
16,50.1333
17,51.0
27,31.3846
28,34.963
35,27.7647
36,30.6286
53,20.6154
54,22.6415
63,19.3548
64,21.0794
73,18.4444
74,19.9452
88,16.7356
89,18.0
103,15.5294
104,16.6214
119,14.5085
120,15.4622
130,14.2636
131,15.1385
143,13.8592
144,15.5524
165,13.561
166,15.0303
184,13.5519
185,14.8696
216,12.7256
217,13.8519
242,12.4149
243,13.4215
266,12.2566
267,13.6541
315,11.5669
316,12.7492
348,11.5735
349,12.6437
370,11.9241
371,12.9297
412,11.6399
413,12.8544
462,11.4881
463,12.5714
527,11.0418
528,12.2353
584,11.06
585,12.137
652,10.8879
653,12.0491
736,10.6884
737,11.7174
804,10.7397
805,11.8408
888,10.7328
889,11.7297
986,10.5746
987,11.6024
1088,10.5244
1089,11.5735
1192,10.5726
1193,11.6376
1326,10.4694
1327,11.5234
1445,10.5817
1446,11.6374
1659,10.1423
1660,11.1392
1830,10.1039
1831,11.0776
2078,9.76023
2079,10.7411
2173,10.2762
2174,11.2729
2443,10.0311
2444,11.0225
2741,9.82774
2742,10.8048
3019,9.81312
3020,10.785
3279,9.93289
3280,10.9058
3627,9.86211
3628,10.8475
4048,9.72177
4049,10.6996
4333,9.99815
4334,11.0002
4720,10.1004
4721,11.1017
5252,9.97905
5253,10.9764
5896,9.77913
5897,10.7544
6634,9.55948
6635,10.5421
7493,9.33476
7494,10.2901
8263,9.33237
8264,10.2607
9149,9.26804
9150,10.1904
9888,9.42976
9889,10.3867
11055,9.29112
11056,10.2166
12007,9.4073
12008,10.3446
13292,9.34527
13293,10.2883
14778,9.25438
14779,10.1892
16484,9.13523
16485,10.051
18021,9.19423
18022,10.1171
19752,9.23093
19753,10.1507
21610,9.27836
21611,10.2138
23737,9.29896
23738,10.2261
26056,9.31629
26057,10.2493
29451,9.06812
29452,9.98051
31874,9.2221
31875,10.1454
34857,9.27748
34858,10.2099
37796,9.41627
37797,10.3575
42404,9.23218
42405,10.1556
46642,9.23308
46643,10.155
51184,9.25401
51185,10.1791
56171,9.27556
56172,10.2051
62594,9.15808
62595,10.0741
68481,9.20818
68482,10.1314
75397,9.20219
75398,10.1222
81790,9.33113
81791,10.2637
92073,9.11756
92074,10.0294
99447,9.28584
99448,10.215
109629,9.26639
109630,10.1934
120981,9.23696
120982,10.1616
132042,9.31044
132043,10.241
148168,9.12646
148169,10.0387
161859,9.18959
161860,10.1085
177681,9.20837
177682,10.129
195525,9.20464
195527,10.125
212483,9.31701
212484,10.2495
240937,9.03908
240938,9.94325
263004,9.10901
263007,10.02
289296,9.10943
289297,10.0209
319462,9.07464
319463,9.98253
347247,9.18381
347248,10.1024
380697,9.21474
380701,10.1366
418316,9.22509
418320,10.1479
460029,9.22779
460033,10.1504
508421,9.18431
508425,10.1027
558955,9.18936
558961,10.1085
611343,9.24233
611346,10.1665
671161,9.26041
671165,10.1865
736467,9.28323
736469,10.2117
816908,9.20614
816915,10.1268
895068,9.24253
895074,10.1669
981808,9.26871
981817,10.1956
1086977,9.20918
1086987,10.13
1202677,9.15552
1202685,10.071
1324744,9.14304
1324747,10.0575
1450032,9.18847
1450039,10.1074
1601887,9.14925
1601889,10.0642
1753987,9.19143
1754004,10.1106
1930071,9.18824
1930090,10.1071
2137787,9.12511
2137797,10.0376
2361155,9.08804
2361157,9.99682
2597654,9.08668
2597656,9.99541
2851236,9.10645
2851263,10.0171
3140978,9.09311
3141007,10.0024
3465787,9.06503
3465789,9.97157
3824304,9.03677
3824307,9.94046
4221404,9.00538
4221405,9.90594
4634090,9.02378
4634092,9.92617
5124590,8.97609
5124596,9.87368
5650958,8.95399
5650959,9.84939
6231643,8.9316
6231649,9.82477
6667276,9.18283
6667327,10.1011
7394797,9.10735
7394841,10.0181
8170112,9.06742
8170117,9.97416
9023660,9.03071
9023668,9.93378
9985536,8.9769
9985538,9.87459
11034852,8.93561
11034854,9.82918
11849320,9.15357
11849430,10.0689
13135157,9.08327
13135167,9.99159
14530553,9.03209
14530560,9.9353
16029785,9.00607
16029798,9.90669
17707805,8.96793
17707822,9.86472
19546177,8.93693
19546180,9.83063
20992063,9.15352
20992133,10.0689
23251556,9.09043
23251557,9.99948
25674268,9.0559
25674275,9.9615
28463549,8.98534
28463573,9.88387
31580657,8.90831
31580659,9.79915
34033648,9.09287
34033704,10.0022
37734454,9.02122
37734482,9.92334
41700673,8.97954
41700695,9.87749
46219992,8.9117
46220015,9.80287
49707482,9.11511
49707841,10.0266
54947079,9.07053
54947101,9.97759
61203077,8.95773
61203078,9.85351
67897005,8.88208
67897021,9.77029
73140884,9.06982
73140889,9.97681
81115589,8.99599
81115598,9.89559
90096294,8.90924
90096319,9.80017
96877739,9.11419
96878263,10.0256
100000000,9.71259


==> csvs/uncompressed_sizes_1.5.csv <==
0,0.0
1,624.0
12,62.5455
13,62.6667
17,47.0
18,55.5294
37,26.2222
38,32.4324
62,19.6721
63,25.5484
103,15.5294
104,20.3495
142,14.8652
143,20.169
237,12.1356
238,16.9451
322,12.5109
323,18.0373
520,11.1908
521,16.3385
713,11.9326
714,17.4811
1187,10.5093
1188,15.5687
1734,10.6636
1735,15.8247
2547,10.7777
2548,16.0503
3983,10.2662
3984,15.3412
5939,10.2903
5940,15.3965
9319,9.81326
9320,14.702
14160,9.67639
14161,14.5028
21616,9.50081
21617,14.2376
33013,9.32267
33014,13.9751
47687,9.67496
47688,14.5063
72731,9.51134
72732,14.263
110933,9.35131
110934,14.0243
161757,9.61794
161758,14.4259
248785,9.37957
248786,14.0687
365373,9.5795
365376,14.3684
560494,9.36647
560497,14.0494
818045,9.62614
818046,14.4389
1251245,9.43992
1251254,14.1597
1858724,9.53198
1858733,14.2978
2883026,9.21799
2883042,13.8269
4249316,9.38114
4249346,14.0716
6309832,9.47647
6309844,14.2147
9553413,9.38851
9553416,14.0828
14266070,9.43068
14266122,14.146
21173187,9.53132
21173218,14.297
33255690,9.10262
33255876,13.6539
49457552,9.18109
49457824,13.7716
73897831,9.21702
73898270,13.8255
100000000,10.2169


==> csvs/uncompressed_sizes_2.0.csv <==
0,0.0
1,624.0
12,62.5455
13,68.0
26,32.64
27,41.2308
52,21.0196
53,30.4615
103,15.5294
104,25.3204
198,13.2386
199,23.5152
422,11.0594
423,20.7393
868,10.0946
869,19.5207
1699,9.9788
1700,19.6162
3211,10.3826
3212,20.5842
6553,10.0879
6554,20.0873
13475,9.76933
13476,19.4957
26232,10.015
26233,20.0079
55535,9.45093
55536,18.8914
107868,9.7262
107869,19.447
209501,10.0129
209502,20.0231
441724,9.49659
441725,18.9919
865512,9.69275
865516,19.3848
1693906,9.9048
1693907,19.8093
3609991,9.29505
3610009,18.5899
7187331,9.33721
7187368,18.6743
14388144,9.32846
14388163,18.6569
28784738,9.32577
28784840,18.6515
57894518,9.27353
57894526,18.5471
100000000,10.7379

